Sampling-based Continuous Optimization with Coupled Variables for RNA Design

The task of RNA design given a target structure aims to find a sequence that can fold into that structure. It is a computationally hard problem where some version(s) have been proven to be NP-hard. As a result, heuristic methods such as local search have been popular for this task, but by only exploring a fixed number of candidates. They can not keep up with the exponential growth of the design space, and often perform poorly on longer and harder-to-design structures. We instead formulate these discrete problems as continuous optimization, which starts with a distribution over all possible candidate sequences, and uses gradient descent to improve the expectation of an objective function. We define novel distributions based on coupled variables to rule out invalid sequences given the target structure and to model the correlation between nucleotides. To make it universally applicable to any objective function, we use sampling to approximate the expected objective function, to estimate the gradient, and to select the final candidate. Compared to the state-of-the-art methods, our work consistently outperforms them in key metrics such as Boltzmann probability, ensemble defect, and energy gap, especially on long and hard-to-design puzzles in the Eterna100 benchmark. Our code is available at: http://github.com/weiyutang1010/ncrna_design.

==> samples/distribution.txt <==
(3, 5): AA 0.0632, AC 0.1135, AG 0.0000, AU 0.0096, CA 0.1135, CC 0.0062, CG 0.0626, CU 0.0000, GA 0.0044, GC 0.1135, GG 0.1135, GU 0.1135, UA 0.0783, UC 0.1135, UG 0.0000, UU 0.0944
4: A 0.2737, C 0.2486, G 0.2535, U 0.2242
(2, 6): GC 0.1968, CG 0.2217, UG 0.1208, GU 0.1108, UA 0.1620, AU 0.1880
(1, 7): GC 0.2085, CG 0.2098, UG 0.1108, GU 0.1409, UA 0.1811, AU 0.1490
(0, 8): GC 0.2100, CG 0.1754, UG 0.1421, GU 0.1510, UA 0.1689, AU 0.1526

==> samples/entropy.txt <==
[9.5393, 9.0479, 8.9508, 8.994, 8.7523, 8.8146, 8.4899, 8.5017, 8.6286, 8.5619, 8.4882, 8.3358, 8.0615, 8.1179, 8.1122, 8.0453, 8.1063, 7.7116, 7.8385, 7.8599, 7.8379, 7.7168, 7.8763, 7.457, 7.5019, 7.5649, 7.5443, 7.4862, 7.5239, 7.5814, 7.5903, 7.4797, 7.4552, 7.4828, 7.5537, 7.6256, 7.6498, 7.4166, 7.3056, 7.4072, 7.4749, 7.2726, 7.3185, 7.3055, 7.255, 7.0351, 7.0665, 7.1164, 7.0683, 7.1253, 7.0909, 7.155, 7.1365, 7.1556, 7.1772, 7.2508, 7.1408, 6.8837, 6.9262, 7.0275, 6.9734, 6.9092, 6.9517, 6.938, 6.9857, 7.0115, 7.0723, 6.8329, 6.9316, 6.9986, 7.0109, 6.8077, 6.8454, 6.8592, 6.9708, 7.0391, 6.9526, 6.9395, 7.0049, 7.029, 6.9795, 7.069, 7.0427, 7.0925, 6.9257, 7.0033, 7.0466, 7.0361, 6.9614, 6.9534, 7.02, 6.9431, 6.9433, 7.0258, 6.7789, 6.7654, 6.8757, 6.9372, 6.904, 7.074]


==> samples/samples.txt <==
1 GCAUGAUGU 0.04891 3.018
2 CUGAAACAG 0.1229 2.096
3 GUGACUUGC 0.002434 6.018
4 UGUCUGAUA 0.001511 6.495
5 UCCGCUGGA 0.3293 1.111
6 GGUGGGGUC 9.565e-05 9.255
7 ACGGGCCGU 0.1016 2.286
8 CGCUUGGCG 0.5603 0.5793
9 GUCAACGAC 0.02694 3.614
10 UAACACUUG 0.0006707 7.307

==> samples/temp.txt <==
(((...)))
objective: prob, initializaiton: uniform_sm, verbose: 1
initial lr: 0.01, number of steps: 100, beamsize: 250, sharpturn: false, seed: 42, kmers: 0, softmax: 0, adam: 1, nesterov: 0, beta_1: 0.9, beta_2: 0.999
sample_size: 10, resample iteration: 1, best samples: 1, eps: 0.75
lr decay: 0, lr_decay_rate: 0.96, staircase: 0, lr_decay_step: 50

Initial Distribution
(3, 5): AA 0.0625, AC 0.0625, AG 0.0625, AU 0.0625, CA 0.0625, CC 0.0625, CG 0.0625, CU 0.0625, GA 0.0625, GC 0.0625, GG 0.0625, GU 0.0625, UA 0.0625, UC 0.0625, UG 0.0625, UU 0.0625
4: A 0.2500, C 0.2500, G 0.2500, U 0.2500
(2, 6): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667
(1, 7): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667
(0, 8): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667

step: 0, objective value: 6.222, E[p(y|x)] approx: 0.05009, integral seq: GGGAAACCC, integral obj: 0.5068, learning rate: 0.01, time: 0.000139
1 UAUAAUGUG 0.001512 6.495
2 CUGCGCUGG 0.001223 6.707
3 GGGAAACUC 0.04303 3.146
4 GUGUUGUGU 2.303e-06 12.98
5 AGCUCUGCU 0.3017 1.198
6 UAAGUAUUA 0.001093 6.819
7 UUUCGUAAG 0.0003478 7.964
8 CGGUUACCG 0.1106 2.202
9 UCUCCGAGA 0.04138 3.185
10 AGUACGGUU 9.913e-06 11.52
Boxplot: 3.017e-01 1.106e-01 4.303e-02 4.138e-02 1.512e-03 1.223e-03 1.093e-03 3.478e-04 9.913e-06 2.303e-06 
best samples
AGCUCUGCU 0.302

Distribution
(3, 5): AA 0.0625, AC 0.0625, AG 0.0625, AU 0.0625, CA 0.0625, CC 0.0625, CG 0.0625, CU 0.0625, GA 0.0625, GC 0.0625, GG 0.0625, GU 0.0625, UA 0.0625, UC 0.0625, UG 0.0625, UU 0.0625
4: A 0.2500, C 0.2500, G 0.2500, U 0.2500
(2, 6): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667
(1, 7): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667
(0, 8): GC 0.1667, CG 0.1667, UG 0.1667, GU 0.1667, UA 0.1667, AU 0.1667

Gradient
(3, 5): AA 5.0336, AC 0.0000, AG 18.4347, AU 10.3913, CA 0.0000, CC 10.7308, CG 5.0959, CU 12.7424, GA 10.9099, GC 0.0000, GG 0.0000, GU 0.0000, UA 3.5233, UC 0.0000, UG 20.7698, UU 1.9174
4: A 3.8562, C 6.3620, G 5.8683, U 8.8008
(2, 6): GC 3.2088, CG 0.7190, UG 10.8097, GU 11.8127, UA 6.6894, AU 4.0912
(1, 7): GC 2.0403, CG 1.9110, UG 11.8127, GU 8.8006, UA 4.7784, AU 7.9879
(0, 8): GC 1.8876, CG 5.3453, UG 8.6751, GU 7.7887, UA 6.0022, AU 7.6320


step: 1, objective value: 4.178, E[p(y|x)] approx: 0.1195, integral seq: GCCAACGGC, integral obj: 0.4223, learning rate: 0.01, time: 8.6e-05
1 GCAUGAUGU 0.04891 3.018
2 CUGAAACAG 0.1229 2.096
3 GUGACUUGC 0.002434 6.018
4 UGUCUGAUA 0.001511 6.495
5 UCCGCUGGA 0.3293 1.111
6 GGUGGGGUC 9.565e-05 9.255
7 ACGGGCCGU 0.1016 2.286
8 CGCUUGGCG 0.5603 0.5793
9 GUCAACGAC 0.02694 3.614
10 UAACACUUG 0.0006707 7.307
Boxplot: 5.603e-01 3.293e-01 1.229e-01 1.016e-01 4.891e-02 2.694e-02 2.434e-03 1.511e-03 6.707e-04 9.565e-05 
best samples
CGCUUGGCG 0.56

Distribution
(3, 5): AA 0.0632, AC 0.1135, AG 0.0000, AU 0.0096, CA 0.1135, CC 0.0062, CG 0.0626, CU 0.0000, GA 0.0044, GC 0.1135, GG 0.1135, GU 0.1135, UA 0.0783, UC 0.1135, UG 0.0000, UU 0.0944
4: A 0.2737, C 0.2486, G 0.2535, U 0.2242
(2, 6): GC 0.1968, CG 0.2217, UG 0.1208, GU 0.1108, UA 0.1620, AU 0.1880
(1, 7): GC 0.2085, CG 0.2098, UG 0.1108, GU 0.1409, UA 0.1811, AU 0.1490
(0, 8): GC 0.2100, CG 0.1754, UG 0.1421, GU 0.1510, UA 0.1689, AU 0.1526

Gradient
(3, 5): AA 3.3168, AC 3.1830, AG 0.0000, AU 62.5122, CA 0.0000, CC 117.2487, CG 10.3785, CU 0.0000, GA 0.0000, GC 2.0138, GG 8.1512, GU 0.9783, UA 3.8538, UC 0.0000, UG inf, UU 0.0000
4: A 4.7569, C 2.8677, G 5.7425, U 3.1552
(2, 6): GC 2.2271, CG 2.3925, UG 7.6621, GU 5.4336, UA 4.0095, AU 5.4928
(1, 7): GC 0.2779, CG 3.0581, UG 5.4336, GU 11.1797, UA 3.1531, AU 4.9040
(0, 8): GC 8.9934, CG 1.5252, UG 5.1410, GU 1.9986, UA 4.5041, AU 1.4987


step: 2, objective value: 2.746, E[p(y|x)] approx: 0.2125, integral seq: CGCCAAGCG, integral obj: 0.562, learning rate: 0.01, time: 0.000303
1 UGUUACAUG 0.0001837 8.602
2 GGCACCGCU 0.2911 1.234
3 GGAGACUCC 0.3526 1.042
4 GCUUAUAGU 0.04979 3
5 GUCUAUGGC 0.09232 2.383
6 GGUGCCACC 0.3042 1.19
7 AGAAGCUCU 0.04212 3.167
8 GGGGGUCCU 0.1228 2.097
9 GGCGAUGCC 0.8594 0.1515
10 UCAGUUUGG 0.01009 4.597
Boxplot: 8.594e-01 3.526e-01 3.042e-01 2.911e-01 1.228e-01 9.232e-02 4.979e-02 4.212e-02 1.009e-02 1.837e-04 
best samples
GGCGAUGCC 0.859

Distribution
(3, 5): AA 0.0545, AC 0.1062, AG 0.0245, AU 0.0000, CA 0.1380, CC 0.0000, CG 0.0000, CU 0.0245, GA 0.0289, GC 0.1179, GG 0.0565, GU 0.1282, UA 0.0642, UC 0.1380, UG 0.0000, UU 0.1188
4: A 0.2674, C 0.2612, G 0.2374, U 0.2340
(2, 6): GC 0.2199, CG 0.2431, UG 0.0895, GU 0.1018, UA 0.1673, AU 0.1784
(1, 7): GC 0.2524, CG 0.2259, UG 0.1031, GU 0.0758, UA 0.1962, AU 0.1466
(0, 8): GC 0.1595, CG 0.1996, UG 0.1302, GU 0.1704, UA 0.1633, AU 0.1770

Gradient
(3, 5): AA 0.0000, AC 4.1457, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 1.8943, GG 0.0000, GU 5.3395, UA 0.0000, UC 6.2340, UG 0.0000, UU 4.5300
4: A 5.6766, C 0.9279, G 2.2175, U 1.9646
(2, 6): GC 0.9539, CG 1.5498, UG 0.0000, GU 0.0000, UA 7.6482, AU 4.9360
(1, 7): GC 3.5195, CG 3.3632, UG 2.3109, GU 11.3548, UA 0.0000, AU 0.0000
(0, 8): GC 2.9882, CG 0.0000, UG 10.1406, GU 3.7146, UA 0.0000, AU 1.7892


step: 3, objective value: 4.468, E[p(y|x)] approx: 0.1005, integral seq: CGCCCAGCG, integral obj: 0.5621, learning rate: 0.01, time: 6.3e-05
1 GCUUGCAGC 0.3127 1.162
2 GGUAUCACC 0.3045 1.189
3 UUCUUAGGA 0.005644 5.177
4 CUAGAUUAG 0.0169 4.08
5 GAAGUCUUU 0.00108 6.83
6 AUUGUCGGU 0.0006727 7.304
7 GCUUCUAGU 0.04974 3.001
8 GCUUGCAGC 0.3127 1.162
9 AAAAUGUUU 0.0005705 7.469
10 AUUAUGGGU 0.0006729 7.304
Boxplot: 3.127e-01 3.127e-01 3.045e-01 4.974e-02 1.690e-02 5.644e-03 1.080e-03 6.729e-04 6.727e-04 5.705e-04 
best samples
GCUUGCAGC 0.313

Distribution
(3, 5): AA 0.0683, AC 0.0785, AG 0.0383, AU 0.0138, CA 0.1518, CC 0.0138, CG 0.0138, CU 0.0383, GA 0.0427, GC 0.1127, GG 0.0703, GU 0.0887, UA 0.0781, UC 0.0895, UG 0.0138, UU 0.0874
4: A 0.2376, C 0.2789, G 0.2422, U 0.2413
(2, 6): GC 0.2355, CG 0.2528, UG 0.1147, GU 0.1269, UA 0.1159, AU 0.1542
(1, 7): GC 0.2507, CG 0.2258, UG 0.1135, GU 0.0000, UA 0.2298, AU 0.1802
(0, 8): GC 0.1607, CG 0.2307, UG 0.0598, GU 0.1644, UA 0.1943, AU 0.1902

Gradient
(3, 5): AA 0.0000, AC 1.5139, AG 38.5812, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 12.5364, GG 0.0000, GU 4.6026, UA 6.6323, UC 2.5978, UG 0.0000, UU 3.4353
4: A 1.7174, C 1.0759, G 0.9599, U 14.6192
(2, 6): GC 0.0000, CG 2.0481, UG 12.7387, GU 0.0000, UA 5.6199, AU 11.9199
(1, 7): GC 0.4743, CG 2.3588, UG 17.4276, GU 0.0000, UA 1.7757, AU 7.9361
(0, 8): GC 2.1869, CG 1.7689, UG 0.0000, GU 5.9818, UA 2.6643, AU 11.6089


step: 4, objective value: 2.849, E[p(y|x)] approx: 0.2094, integral seq: CGGCCACCG, integral obj: 0.5218, learning rate: 0.01, time: 6.5e-05
1 UUGCGACAG 0.005418 5.218
2 GGGCCAUCC 0.1118 2.191
3 ACGGCGCGU 0.1016 2.287
4 GUACAAUAU 0.002457 6.009
5 GCUGCGAGC 0.3138 1.159
6 GGCACAGCC 0.8595 0.1514
7 UUGGAGCAG 0.005453 5.212
8 GAGUGCCUU 0.01667 4.094
9 GCUGCGAGC 0.3138 1.159
10 GGACGAUCC 0.3631 1.013
Boxplot: 8.595e-01 3.631e-01 3.138e-01 3.138e-01 1.118e-01 1.016e-01 1.667e-02 5.453e-03 5.418e-03 2.457e-03 
best samples
GGCACAGCC 0.86

Distribution
(3, 5): AA 0.0918, AC 0.0868, AG 0.0000, AU 0.0373, CA 0.1753, CC 0.0373, CG 0.0373, CU 0.0617, GA 0.0662, GC 0.0108, GG 0.0938, GU 0.0661, UA 0.0352, UC 0.0869, UG 0.0373, UU 0.0764
4: A 0.2664, C 0.3141, G 0.2785, U 0.1410
(2, 6): GC 0.2894, CG 0.2862, UG 0.0412, GU 0.1808, UA 0.1136, AU 0.0889
(1, 7): GC 0.2938, CG 0.2500, UG 0.0000, GU 0.0478, UA 0.2598, AU 0.1486
(0, 8): GC 0.1792, CG 0.2533, UG 0.1002, GU 0.1449, UA 0.2080, AU 0.1144

Gradient
(3, 5): AA 0.1650, AC 0.0000, AG 0.0000, AU 0.0000, CA 8.2342, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 10.4705, GU 0.0000, UA 0.0000, UC 4.7089, UG 0.0000, UU 0.0000
4: A 4.2126, C 2.2119, G 3.7069, U 0.0000
(2, 6): GC 5.8093, CG 0.0529, UG 0.0000, GU 1.2120, UA 2.0402, AU 7.9011
(1, 7): GC 1.1424, CG 1.8419, UG 0.0000, GU 0.0000, UA 6.3267, AU 2.7548
(0, 8): GC 3.1668, CG 0.0000, UG 10.4131, GU 6.9728, UA 0.0000, AU 1.9983


step: 5, objective value: 2.09, E[p(y|x)] approx: 0.2378, integral seq: CGCCCAGCG, integral obj: 0.5621, learning rate: 0.01, time: 6.8e-05
1 UGCUAGGCA 0.2634 1.334
2 AGAGAUUCU 0.04204 3.169
3 CCGCACCGG 0.5451 0.6069
4 UGCCACGUA 0.01957 3.934
5 GGCCGAGCU 0.295 1.221
6 CGGUACCCG 0.5267 0.6412
7 CUCACCGGG 0.04754 3.046
8 GGCCCUGUC 0.092 2.386
9 GACUGGGUU 0.01977 3.924
10 CGGUACCCG 0.5267 0.6412
Boxplot: 5.451e-01 5.267e-01 5.267e-01 2.950e-01 2.634e-01 9.200e-02 4.754e-02 4.204e-02 1.977e-02 1.957e-02 
best samples
CCGCACCGG 0.545

Distribution
(3, 5): AA 0.1048, AC 0.1016, AG 0.0147, AU 0.0520, CA 0.1077, CC 0.0520, CG 0.0520, CU 0.0765, GA 0.0809, GC 0.0256, GG 0.0038, GU 0.0808, UA 0.0499, UC 0.0546, UG 0.0520, UU 0.0912
4: A 0.2496, C 0.3173, G 0.2668, U 0.1664
(2, 6): GC 0.2596, CG 0.3140, UG 0.0695, GU 0.1970, UA 0.1216, AU 0.0382
(1, 7): GC 0.3025, CG 0.2517, UG 0.0201, GU 0.0679, UA 0.2167, AU 0.1412
(0, 8): GC 0.1851, CG 0.2909, UG 0.0336, GU 0.1127, UA 0.2456, AU 0.1320

Gradient
(3, 5): AA 0.0000, AC 2.9989, AG 0.0000, AU 0.0000, CA 1.1339, CC 8.7304, CG 0.0000, CU 3.1207, GA 0.0000, GC 0.0000, GG 0.0000, GU 3.9225, UA 0.0000, UC 2.3491, UG 10.1092, UU 0.0000
4: A 4.1378, C 1.7120, G 1.9282, U 0.0000
(2, 6): GC 0.7276, CG 5.0458, UG 0.0000, GU 0.0000, UA 0.0000, AU 8.2916
(1, 7): GC 2.3164, CG 0.2411, UG 15.1474, GU 9.3066, UA 0.0000, AU 2.7792
(0, 8): GC 1.2892, CG 1.6965, UG 0.0000, GU 4.5628, UA 2.1447, AU 2.4001


step: 6, objective value: 3.804, E[p(y|x)] approx: 0.142, integral seq: CGCACAGCG, integral obj: 0.5622, learning rate: 0.01, time: 6.4e-05
1 AGGCUAUCU 0.0102 4.586
2 AAGACCCUU 0.008876 4.724
3 CUGUCAUAG 0.01045 4.561
4 UCGAGUUGG 0.00329 5.717
5 UGGCGACCA 0.2364 1.442
6 CCCCGAGGG 0.6489 0.4324
7 UGCUGAGCA 0.2633 1.335
8 UAUAAGAUA 0.001512 6.494
9 UUGACGUAA 0.0006715 7.306
10 UGGAUGCCA 0.2366 1.441
Boxplot: 6.489e-01 2.633e-01 2.366e-01 2.364e-01 1.045e-02 1.020e-02 8.876e-03 3.290e-03 1.512e-03 6.715e-04 
best samples
CCCCGAGGG 0.649

Distribution
(3, 5): AA 0.1219, AC 0.0887, AG 0.0318, AU 0.0691, CA 0.1134, CC 0.0000, CG 0.0691, CU 0.0623, GA 0.0980, GC 0.0426, GG 0.0209, GU 0.0587, UA 0.0670, UC 0.0482, UG 0.0000, UU 0.1083
4: A 0.2276, C 0.3196, G 0.2670, U 0.1858
(2, 6): GC 0.2716, CG 0.2827, UG 0.0887, GU 0.2162, UA 0.1408, AU 0.0000
(1, 7): GC 0.3126, CG 0.2826, UG 0.0000, GU 0.0081, UA 0.2500, AU 0.1467
(0, 8): GC 0.1923, CG 0.2941, UG 0.0538, GU 0.0873, UA 0.2443, AU 0.1282

Gradient
(3, 5): AA 0.0000, AC 5.3279, AG 47.8898, AU 8.2735, CA 5.6964, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 8.7995, UC 0.0000, UG 0.0000, UU 0.0000
4: A 2.8532, C 5.1909, G 3.3435, U 3.2439
(2, 6): GC 2.8016, CG 0.6249, UG 0.0000, GU 10.2523, UA 4.6142, AU 0.0000
(1, 7): GC 2.8162, CG 2.1762, UG 0.0000, GU 0.0000, UA 4.7472, AU 7.6478
(0, 8): GC 0.0000, CG 1.6977, UG 10.6327, GU 0.0000, UA 7.3752, AU 7.2626


step: 7, objective value: 2.352, E[p(y|x)] approx: 0.2835, integral seq: CGCACAGCG, integral obj: 0.5622, learning rate: 0.01, time: 6.2e-05
1 UUUAGAGAA 0.001088 6.823
2 GCUGUCGGC 0.3116 1.166
3 CUUGAUGAG 0.01654 4.102
4 CAGCCGCUG 0.1228 2.097
5 UGUGGUGCA 0.04816 3.033
6 GGGCUGCCC 0.6016 0.5082
7 CGGUUUCCG 0.5268 0.6409
8 GCGUGUUGU 0.01638 4.111
9 GCGGAUCGC 0.5886 0.53
10 GGGCUGCCC 0.6016 0.5082
Boxplot: 6.016e-01 6.016e-01 5.886e-01 5.268e-01 3.116e-01 1.228e-01 4.816e-02 1.654e-02 1.638e-02 1.088e-03 
best samples
GGGCUGCCC 0.602

Distribution
(3, 5): AA 0.1428, AC 0.0562, AG 0.0000, AU 0.0072, CA 0.0773, CC 0.0208, CG 0.0899, CU 0.0832, GA 0.1188, GC 0.0635, GG 0.0417, GU 0.0795, UA 0.0000, UC 0.0690, UG 0.0208, UU 0.1291
4: A 0.2357, C 0.3043, G 0.2701, U 0.1899
(2, 6): GC 0.2740, CG 0.3070, UG 0.1192, GU 0.1442, UA 0.1251, AU 0.0305
(1, 7): GC 0.3134, CG 0.2898, UG 0.0290, GU 0.0371, UA 0.2315, AU 0.0992
(0, 8): GC 0.2358, CG 0.3206, UG 0.0000, GU 0.1307, UA 0.2140, AU 0.0990

Gradient
(3, 5): AA 4.7788, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 3.4620, CU 0.0000, GA 0.0000, GC 1.8364, GG 0.0000, GU 9.6417, UA 0.0000, UC 0.0000, UG 0.0000, UU 3.6810
4: A 1.9656, C 0.6893, G 5.1712, U 1.4864
(2, 6): GC 1.5636, CG 0.0000, UG 12.6879, GU 2.8511, UA 0.0000, AU 0.0000
(1, 7): GC 1.4965, CG 2.0040, UG 0.0000, GU 0.0000, UA 4.7197, AU 2.1144
(0, 8): GC 1.1504, CG 2.1340, UG 0.0000, GU 3.1457, UA 4.6061, AU 0.0000


step: 8, objective value: 3.515, E[p(y|x)] approx: 0.1436, integral seq: CGCGCAGCG, integral obj: 0.5602, learning rate: 0.01, time: 5.7e-05
1 AGUGCCACU 0.03127 3.465
2 UUCAUAGAA 0.01417 4.257
3 GCCAUCGGU 0.4085 0.8952
4 UUCGCCGAA 0.01419 4.255
5 CCCGCCGGG 0.5999 0.511
6 UCACCUUGA 0.04138 3.185
7 GGUAUUACC 0.3084 1.176
8 UUGGGACAA 0.008835 4.729
9 CUUAAAAAG 0.008902 4.721
10 AAGCGUUUU 0.0003511 7.954
Boxplot: 5.999e-01 4.085e-01 3.084e-01 4.138e-02 3.127e-02 1.419e-02 1.417e-02 8.902e-03 8.835e-03 3.511e-04 
best samples
CCCGCCGGG 0.6

Distribution
(3, 5): AA 0.1095, AC 0.0707, AG 0.0145, AU 0.0217, CA 0.0918, CC 0.0353, CG 0.0698, CU 0.0977, GA 0.1333, GC 0.0596, GG 0.0562, GU 0.0000, UA 0.0145, UC 0.0835, UG 0.0353, UU 0.1068
4: A 0.2393, C 0.3207, G 0.2417, U 0.1984
(2, 6): GC 0.2869, CG 0.3355, UG 0.0208, GU 0.1442, UA 0.1536, AU 0.0590
(1, 7): GC 0.3157, CG 0.2870, UG 0.0462, GU 0.0544, UA 0.2015, AU 0.0953
(0, 8): GC 0.2427, CG 0.3176, UG 0.0184, GU 0.1176, UA 0.1863, AU 0.1174

Gradient
(3, 5): AA 8.2020, AC 1.2660, AG 0.0000, AU 5.4269, CA 0.0000, CC 0.0000, CG 0.0000, CU 11.4066, GA 3.5475, GC 13.8118, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 1.9731, C 3.5600, G 5.2481, U 3.1905
(2, 6): GC 1.6483, CG 2.9563, UG 0.0000, GU 5.5164, UA 6.0957, AU 5.3990
(1, 7): GC 1.4703, CG 1.5998, UG 0.0000, GU 0.0000, UA 8.9139, AU 8.3488
(0, 8): GC 0.4848, CG 1.6474, UG 0.0000, GU 0.7610, UA 8.8161, AU 9.7283


step: 9, objective value: 1.22, E[p(y|x)] approx: 0.3869, integral seq: CGCUCUGCG, integral obj: 0.5629, learning rate: 0.01, time: 6.7e-05
1 CGUACCACG 0.1022 2.281
2 UCAUCGUGA 0.04138 3.185
3 CGGCAACCG 0.5217 0.6507
4 GGUCCAGCC 0.4211 0.865
5 GCUUAUAGC 0.3147 1.156
6 ACCUGGGGU 0.2994 1.206
7 GUCAAAGAC 0.2117 1.552
8 CCGUGUCGG 0.5455 0.6061
9 GGGAACCCC 0.7106 0.3417
10 CCCUGGGGG 0.7004 0.3562
Boxplot: 7.106e-01 7.004e-01 5.455e-01 5.217e-01 4.211e-01 3.147e-01 2.994e-01 2.117e-01 1.022e-01 4.138e-02 
best samples
GGGAACCCC 0.711

Distribution
(3, 5): AA 0.0507, AC 0.0813, AG 0.0377, AU 0.0000, CA 0.1150, CC 0.0586, CG 0.0930, CU 0.0068, GA 0.1211, GC 0.0000, GG 0.0794, GU 0.0232, UA 0.0377, UC 0.1068, UG 0.0586, UU 0.1300
4: A 0.2545, C 0.3200, G 0.2241, U 0.2014
(2, 6): GC 0.3064, CG 0.3419, UG 0.0569, GU 0.1251, UA 0.1287, AU 0.0410
(1, 7): GC 0.3349, CG 0.3049, UG 0.0801, GU 0.0882, UA 0.1463, AU 0.0457
(0, 8): GC 0.2735, CG 0.3369, UG 0.0541, GU 0.1458, UA 0.1339, AU 0.0558

Gradient
(3, 5): AA 3.0623, AC 3.2259, AG 0.0000, AU 0.0000, CA 1.3179, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 8.1055, UU 1.3553
4: A 1.4542, C 1.9783, G 0.9674, U 0.0000
(2, 6): GC 0.5217, CG 0.9108, UG 1.5213, GU 0.0000, UA 2.6711, AU 7.7625
(1, 7): GC 1.2358, CG 2.1351, UG 0.0000, GU 0.0000, UA 1.0614, AU 0.0000
(0, 8): GC 1.4313, CG 1.1559, UG 0.0000, GU 0.0000, UA 2.3788, AU 2.1599


step: 10, objective value: 2.661, E[p(y|x)] approx: 0.2519, integral seq: CGCGCAGCG, integral obj: 0.5602, learning rate: 0.01, time: 6.4e-05
1 CUGAUGUAG 0.01037 4.569
2 CAGCUCUUG 0.005458 5.211
3 GGUAUGACC 0.3085 1.176
4 GGUCAGACC 0.3085 1.176
5 UUGACGUAA 0.0006715 7.306
6 UCGAACCGA 0.1297 2.043
7 GGGAUGCCC 0.5912 0.5256
8 GUCUACGAU 0.03138 3.462
9 CCGUCACGG 0.5456 0.6059
10 GCGUAACGC 0.5874 0.5321
Boxplot: 5.912e-01 5.874e-01 5.456e-01 3.085e-01 3.085e-01 1.297e-01 3.138e-02 1.037e-02 5.458e-03 6.715e-04 
best samples
GGGAUGCCC 0.591

Distribution
(3, 5): AA 0.0299, AC 0.0589, AG 0.0476, AU 0.0099, CA 0.1117, CC 0.0684, CG 0.1029, CU 0.0167, GA 0.1310, GC 0.0099, GG 0.0893, GU 0.0331, UA 0.0476, UC 0.1166, UG 0.0000, UU 0.1263
4: A 0.2509, C 0.3112, G 0.2254, U 0.2124
(2, 6): GC 0.3207, CG 0.3523, UG 0.0611, GU 0.1445, UA 0.1214, AU 0.0000
(1, 7): GC 0.3299, CG 0.2909, UG 0.0875, GU 0.0956, UA 0.1430, AU 0.0531
(0, 8): GC 0.2711, CG 0.3372, UG 0.0660, GU 0.1576, UA 0.1220, AU 0.0461

Gradient
(3, 5): AA 0.0000, AC 3.4670, AG 28.5228, AU 0.0000, CA 0.0000, CC 7.6132, CG 1.1427, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 2.3907, UC 2.9679, UG 0.0000, UU 0.0000
4: A 2.8741, C 2.5422, G 0.0000, U 5.4062
(2, 6): GC 1.1558, CG 0.9826, UG 0.0000, GU 11.8231, UA 1.9374, AU 0.0000
(1, 7): GC 0.8723, CG 1.0934, UG 0.0000, GU 0.0000, UA 10.7227, AU 9.8199
(0, 8): GC 1.2578, CG 3.0802, UG 0.0000, GU 2.1960, UA 7.6645, AU 0.0000


step: 11, objective value: 2.892, E[p(y|x)] approx: 0.2883, integral seq: CGCGCAGCG, integral obj: 0.5602, learning rate: 0.01, time: 6.3e-05
1 CCACGAUGG 0.2559 1.363
2 GGCUAUGCU 0.2949 1.221
3 CCCUUUGGG 0.6925 0.3675
4 CGUGCAACG 0.1021 2.281
5 CCCUAAGGG 0.6639 0.4096
6 GGGUCUCUU 0.004478 5.409
7 GCCGGCGGC 0.8576 0.1536
8 GGUAACAUC 0.006879 4.979
9 AUUUAAGGU 0.000673 7.304
10 CUUGUAGGG 0.004377 5.431
Boxplot: 8.576e-01 6.925e-01 6.639e-01 2.949e-01 2.559e-01 1.021e-01 6.879e-03 4.478e-03 4.377e-03 6.730e-04 
best samples
GCCGGCGGC 0.858

Distribution
(3, 5): AA 0.0448, AC 0.0391, AG 0.0000, AU 0.0248, CA 0.1266, CC 0.0072, CG 0.1064, CU 0.0316, GA 0.1459, GC 0.0248, GG 0.1042, GU 0.0480, UA 0.0386, UC 0.1019, UG 0.0149, UU 0.1412
4: A 0.2493, C 0.3129, G 0.2525, U 0.1854
(2, 6): GC 0.3356, CG 0.3690, UG 0.0876, GU 0.0528, UA 0.1285, AU 0.0265
(1, 7): GC 0.3572, CG 0.3160, UG 0.1235, GU 0.1316, UA 0.0718, AU 0.0000
(0, 8): GC 0.2822, CG 0.3300, UG 0.0897, GU 0.1593, UA 0.0690, AU 0.0698

Gradient
(3, 5): AA 0.0000, AC 12.7206, AG 0.0000, AU 0.0000, CA 1.0766, CC 0.0000, CG 0.0000, CU 0.0000, GA 5.2881, GC 0.6200, GG 0.0000, GU 0.0000, UA 19.9892, UC 0.0000, UG 0.0000, UU 4.9543
4: A 5.5820, C 2.4580, G 0.6006, U 3.1283
(2, 6): GC 1.6115, CG 0.5832, UG 14.5385, GU 0.0000, UA 5.6485, AU 5.1438
(1, 7): GC 0.9807, CG 0.7259, UG 10.3146, GU 7.8925, UA 0.0000, AU 0.0000
(0, 8): GC 1.8189, CG 2.9853, UG 0.0000, GU 4.1609, UA 0.0000, AU 10.4678


step: 12, objective value: 2.361, E[p(y|x)] approx: 0.2435, integral seq: CGCCCAGCG, integral obj: 0.5621, learning rate: 0.01, time: 6.1e-05
1 UGCUCUGCA 0.2636 1.333
2 GCGCCACGC 0.5767 0.5504
3 GGGCCAUCU 0.009628 4.643
4 GGCCCUGUC 0.092 2.386
5 GGGAAGCCC 0.5912 0.5256
6 CUCUACGAG 0.1835 1.696
7 GGGCCACUU 0.003967 5.53
8 UCUAAAAGG 0.01009 4.596
9 CGGAAGCCG 0.5209 0.6522
10 CUCUACGAG 0.1835 1.696
Boxplot: 5.912e-01 5.767e-01 5.209e-01 2.636e-01 1.835e-01 1.835e-01 9.200e-02 1.009e-02 9.628e-03 3.967e-03 
best samples
GGGAAGCCC 0.591

Distribution
(3, 5): AA 0.0589, AC 0.0000, AG 0.0141, AU 0.0389, CA 0.1299, CC 0.0213, CG 0.1205, CU 0.0457, GA 0.1071, GC 0.0327, GG 0.1183, GU 0.0621, UA 0.0000, UC 0.1159, UG 0.0290, UU 0.1058
4: A 0.2229, C 0.3177, G 0.2759, U 0.1835
(2, 6): GC 0.3630, CG 0.4066, UG 0.0000, GU 0.0963, UA 0.1155, AU 0.0186
(1, 7): GC 0.3805, CG 0.3419, UG 0.0535, GU 0.0859, UA 0.1050, AU 0.0332
(0, 8): GC 0.2959, CG 0.3321, UG 0.1215, GU 0.1496, UA 0.1009, AU 0.0000

Gradient
(3, 5): AA 7.8001, AC 0.0000, AG 8.3649, AU 0.0000, CA 8.2539, CC 0.0000, CG 0.0000, CU 5.2217, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 2.9251, UG 0.0000, UU 1.2606
4: A 4.1123, C 4.5460, G 0.0000, U 0.0000
(2, 6): GC 1.9994, CG 1.7486, UG 0.0000, GU 4.8228, UA 3.9777, AU 0.0000
(1, 7): GC 1.8800, CG 1.5053, UG 0.0000, GU 9.2171, UA 3.2301, AU 0.0000
(0, 8): GC 1.1700, CG 1.2176, UG 3.7813, GU 6.7996, UA 1.3217, AU 0.0000


step: 13, objective value: 1.752, E[p(y|x)] approx: 0.3299, integral seq: CGCCGGGCG, integral obj: 0.5541, learning rate: 0.01, time: 6.6e-05
1 GACUGUGUU 0.01976 3.924
2 CUCGUGGGG 0.0426 3.156
3 GCGGCGCGC 0.4939 0.7054
4 CCGGCUCGG 0.5456 0.6059
5 GCCGUUGGC 0.8593 0.1516
6 CUCGCGGGG 0.04325 3.141
7 UCCGAAGGA 0.3285 1.113
8 GGAUGUUCC 0.3616 1.017
9 CGCGUUGCG 0.5609 0.5782
10 CUCGUUGGG 0.04387 3.126
Boxplot: 8.593e-01 5.609e-01 5.456e-01 4.939e-01 3.616e-01 3.285e-01 4.387e-02 4.325e-02 4.260e-02 1.976e-02 
best samples
GCCGUUGGC 0.859

Distribution
(3, 5): AA 0.0000, AC 0.0178, AG 0.0000, AU 0.0567, CA 0.0652, CC 0.0391, CG 0.1383, CU 0.0113, GA 0.1249, GC 0.0505, GG 0.1361, GU 0.0799, UA 0.0178, UC 0.1045, UG 0.0468, UU 0.1110
4: A 0.2034, C 0.2939, G 0.2976, U 0.2052
(2, 6): GC 0.3639, CG 0.4101, UG 0.0209, GU 0.0690, UA 0.0967, AU 0.0395
(1, 7): GC 0.3881, CG 0.3532, UG 0.0799, GU 0.0201, UA 0.0991, AU 0.0596
(0, 8): GC 0.3080, CG 0.3437, UG 0.1076, GU 0.1054, UA 0.1115, AU 0.0238

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.8914, GC 0.0000, GG 5.1440, GU 5.5825, UA 0.0000, UC 0.0000, UG 0.0000, UU 4.4516
4: A 0.5473, C 1.5149, G 1.6605, U 3.4179
(2, 6): GC 0.3603, CG 3.7044, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.5770
(1, 7): GC 0.4110, CG 0.7293, UG 11.7937, GU 0.0000, UA 0.0000, AU 6.5866
(0, 8): GC 0.6085, CG 3.0860, UG 0.0000, GU 3.7219, UA 0.9986, AU 0.0000


step: 14, objective value: 2.599, E[p(y|x)] approx: 0.2648, integral seq: CGCCGGGCG, integral obj: 0.5541, learning rate: 0.01, time: 7.1e-05
1 GCGGGGCGC 0.4938 0.7057
2 GCUGUAAGU 0.04977 3
3 UGGUGCUCA 0.01001 4.605
4 UCGGAGUGG 0.003288 5.718
5 UGGUCAUCA 0.01001 4.604
6 GCCCCGGGU 0.4091 0.8938
7 CCCAGUGGG 0.7278 0.3177
8 CGGGGCCCG 0.5246 0.6451
9 UGGUCAUCA 0.01001 4.604
10 GCCCCGGGU 0.4091 0.8938
Boxplot: 7.278e-01 5.246e-01 4.938e-01 4.091e-01 4.091e-01 4.977e-02 1.001e-02 1.001e-02 1.001e-02 3.288e-03 
best samples
CCCAGUGGG 0.728

Distribution
(3, 5): AA 0.0100, AC 0.0279, AG 0.0100, AU 0.0667, CA 0.0753, CC 0.0492, CG 0.1483, CU 0.0214, GA 0.1260, GC 0.0605, GG 0.0947, GU 0.0342, UA 0.0279, UC 0.1146, UG 0.0568, UU 0.0765
4: A 0.2158, C 0.2966, G 0.2988, U 0.1888
(2, 6): GC 0.3714, CG 0.3841, UG 0.0320, GU 0.0800, UA 0.1078, AU 0.0248
(1, 7): GC 0.4155, CG 0.3774, UG 0.0000, GU 0.0515, UA 0.1305, AU 0.0251
(0, 8): GC 0.3159, CG 0.3269, UG 0.1216, GU 0.0822, UA 0.1155, AU 0.0378

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.4761, CA 0.0000, CC 0.0000, CG 1.2050, CU 0.0000, GA 2.3810, GC 1.0658, GG 6.7810, GU 0.0000, UA 33.0346, UC 4.0196, UG 0.0000, UU 0.0000
4: A 2.6499, C 3.7073, G 2.0993, U 1.5889
(2, 6): GC 0.3637, CG 0.5481, UG 0.0000, GU 24.4030, UA 2.7843, AU 0.0000
(1, 7): GC 3.4799, CG 3.0551, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2234, CG 0.2945, UG 4.7028, GU 5.8219, UA 11.9568, AU 0.0000


step: 15, objective value: 1.431, E[p(y|x)] approx: 0.3684, integral seq: CGCCGGGCG, integral obj: 0.5541, learning rate: 0.01, time: 6.1e-05
1 CGCCGGGCG 0.5541 0.5904
2 CGCCAGGCG 0.5554 0.588
3 GUCCGCGAC 0.21 1.561
4 GUACGAUAC 0.01979 3.922
5 CGGUCUCCG 0.5268 0.641
6 GCGUGUCGC 0.5884 0.5304
7 CGCGUAGCG 0.5602 0.5795
8 GUGUGGCAC 0.1335 2.014
9 CGGCCGCUG 0.04165 3.179
10 GCGUGGCGC 0.494 0.7052
Boxplot: 5.884e-01 5.602e-01 5.554e-01 5.541e-01 5.268e-01 4.940e-01 2.100e-01 1.335e-01 4.165e-02 1.979e-02 
best samples
GCGUGUCGC 0.588

Distribution
(3, 5): AA 0.0225, AC 0.0404, AG 0.0225, AU 0.0744, CA 0.0877, CC 0.0616, CG 0.1488, CU 0.0338, GA 0.1147, GC 0.0623, GG 0.0394, GU 0.0466, UA 0.0000, UC 0.0868, UG 0.0693, UU 0.0890
4: A 0.2144, C 0.2846, G 0.3029, U 0.1981
(2, 6): GC 0.3911, CG 0.4020, UG 0.0554, GU 0.0000, UA 0.1033, AU 0.0482
(1, 7): GC 0.3916, CG 0.3577, UG 0.0109, GU 0.0624, UA 0.1414, AU 0.0360
(0, 8): GC 0.3520, CG 0.3623, UG 0.1129, GU 0.0624, UA 0.0343, AU 0.0762

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 4.4710, CC 2.5320, CG 2.9286, CU 0.0000, GA 0.5053, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 3.9219, UU 1.3161
4: A 0.2743, C 1.3419, G 3.0774, U 0.2926
(2, 6): GC 1.8072, CG 0.8255, UG 0.0000, GU 0.0000, UA 0.0000, AU 8.1435
(1, 7): GC 0.6126, CG 0.3454, UG 0.0000, GU 5.0920, UA 5.3019, AU 0.0000
(0, 8): GC 2.4805, CG 1.5396, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 16, objective value: 2.365, E[p(y|x)] approx: 0.2673, integral seq: CGCCGGGCG, integral obj: 0.5541, learning rate: 0.01, time: 6.4e-05
1 CAUAGUGUG 0.01967 3.929
2 UAGACGCUG 0.01042 4.564
3 GCCUGUGGC 0.861 0.1497
4 GGGGGCCCU 0.1184 2.134
5 CGCUCAGUG 0.07829 2.547
6 CCUUUCGGG 0.126 2.071
7 GCCUGUGGC 0.861 0.1497
8 UUCCAGGAA 0.01417 4.256
9 CCGAAUCGG 0.5456 0.6058
10 GGGGUACCU 0.03884 3.248
Boxplot: 8.610e-01 8.610e-01 5.456e-01 1.260e-01 1.184e-01 7.829e-02 3.884e-02 1.967e-02 1.417e-02 1.042e-02 
best samples
GCCUGUGGC 0.861

Distribution
(3, 5): AA 0.0323, AC 0.0501, AG 0.0323, AU 0.0842, CA 0.0528, CC 0.0461, CG 0.1293, CU 0.0436, GA 0.1194, GC 0.0721, GG 0.0492, GU 0.0564, UA 0.0098, UC 0.0966, UG 0.0399, UU 0.0856
4: A 0.2241, C 0.2837, G 0.2846, U 0.2076
(2, 6): GC 0.3880, CG 0.4086, UG 0.0703, GU 0.0149, UA 0.1182, AU 0.0000
(1, 7): GC 0.4043, CG 0.3732, UG 0.0298, GU 0.0304, UA 0.1073, AU 0.0550
(0, 8): GC 0.3339, CG 0.3536, UG 0.1196, GU 0.0691, UA 0.0410, AU 0.0829

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 14.1221, AU 5.3830, CA 0.0000, CC 0.0000, CG 3.2923, CU 0.0000, GA 2.7200, GC 2.9578, GG 0.0000, GU 0.0000, UA 26.0021, UC 2.1434, UG 0.0000, UU 0.3495
4: A 2.1696, C 2.5068, G 2.2352, U 2.5625
(2, 6): GC 2.7198, CG 1.7382, UG 8.5371, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 1.3311, CG 0.7976, UG 0.0000, GU 8.3736, UA 3.9668, AU 15.4535
(0, 8): GC 0.0896, CG 2.5888, UG 3.8166, GU 7.7945, UA 10.3854, AU 0.0000


step: 17, objective value: 1.905, E[p(y|x)] approx: 0.3412, integral seq: GGCCGGGCC, integral obj: 0.8597, learning rate: 0.01, time: 6.8e-05
1 UUUUCUAAG 0.0003495 7.959
2 CGGUCUCCG 0.5268 0.641
3 CCGUCGCGG 0.5451 0.6067
4 CGCGAAGCG 0.5602 0.5795
5 GGGUGCCCU 0.1192 2.127
6 GGCCCGGCC 0.8595 0.1514
7 AGCCGGGCU 0.3018 1.198
8 CGUUGCACG 0.1022 2.281
9 GGCCUGGCU 0.295 1.221
10 CGUCCGACG 0.1016 2.286
Boxplot: 8.595e-01 5.602e-01 5.451e-01 5.268e-01 3.018e-01 2.950e-01 1.192e-01 1.022e-01 1.016e-01 3.495e-04 
best samples
GGCCCGGCC 0.86

Distribution
(3, 5): AA 0.0474, AC 0.0652, AG 0.0000, AU 0.0455, CA 0.0679, CC 0.0612, CG 0.1114, CU 0.0587, GA 0.1073, GC 0.0576, GG 0.0642, GU 0.0715, UA 0.0000, UC 0.0902, UG 0.0549, UU 0.0972
4: A 0.2261, C 0.2823, G 0.2860, U 0.2057
(2, 6): GC 0.3824, CG 0.4129, UG 0.0066, GU 0.0366, UA 0.1399, AU 0.0217
(1, 7): GC 0.4276, CG 0.4018, UG 0.0664, GU 0.0000, UA 0.1042, AU 0.0000
(0, 8): GC 0.3698, CG 0.3645, UG 0.1182, GU 0.0279, UA 0.0000, AU 0.1197

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 4.3598, CU 0.0000, GA 0.5402, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 4.8843, UG 1.1043, UU 8.8492
4: A 0.2563, C 4.1250, G 1.9603, U 0.5936
(2, 6): GC 0.8823, CG 0.7628, UG 0.0000, GU 0.0000, UA 8.9558, AU 0.0000
(1, 7): GC 2.4519, CG 0.1510, UG 0.0000, GU 0.0000, UA 7.6372, AU 0.0000
(0, 8): GC 0.0409, CG 1.7545, UG 6.7339, GU 12.0058, UA 0.0000, AU 1.0014


step: 18, objective value: 0.6552, E[p(y|x)] approx: 0.5833, integral seq: GGCGGAGCC, integral obj: 0.8595, learning rate: 0.01, time: 6.9e-05
1 CUGACACAG 0.1229 2.097
2 CCGACCCGG 0.5456 0.6059
3 GGGCCACCC 0.5143 0.6649
4 GGGGGCCCC 0.7087 0.3444
5 GGCCCCGCC 0.8577 0.1535
6 GGGCUCCCC 0.7271 0.3187
7 GGGGUGCCC 0.5895 0.5285
8 GGGCCGCCC 0.6015 0.5084
9 GGCACCGCC 0.8577 0.1535
10 GGUGGAACC 0.3081 1.177
Boxplot: 8.577e-01 8.577e-01 7.271e-01 7.087e-01 6.015e-01 5.895e-01 5.456e-01 5.143e-01 3.081e-01 1.229e-01 
best samples
GGCCCCGCC 0.858

Distribution
(3, 5): AA 0.0597, AC 0.0775, AG 0.0123, AU 0.0578, CA 0.0802, CC 0.0735, CG 0.0801, CU 0.0710, GA 0.1142, GC 0.0699, GG 0.0766, GU 0.0838, UA 0.0123, UC 0.0537, UG 0.0562, UU 0.0210
4: A 0.2409, C 0.2584, G 0.2837, U 0.2171
(2, 6): GC 0.3913, CG 0.4230, UG 0.0242, GU 0.0542, UA 0.0680, AU 0.0393
(1, 7): GC 0.4202, CG 0.4173, UG 0.0835, GU 0.0171, UA 0.0449, AU 0.0171
(0, 8): GC 0.3940, CG 0.3716, UG 0.0755, GU 0.0000, UA 0.0246, AU 0.1343

Gradient
(3, 5): AA 3.5123, AC 0.9797, AG 0.0000, AU 0.0000, CA 0.8291, CC 0.6427, CG 0.6344, CU 0.0000, GA 1.0310, GC 0.4923, GG 0.6902, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.0000, C 1.6189, G 0.5364, U 0.3903
(2, 6): GC 1.2951, CG 0.0726, UG 0.0000, GU 0.0000, UA 1.7320, AU 0.0000
(1, 7): GC 0.9161, CG 0.1452, UG 0.0000, GU 0.0000, UA 4.6688, AU 0.0000
(0, 8): GC 0.9768, CG 0.7274, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 19, objective value: 0.9872, E[p(y|x)] approx: 0.4729, integral seq: GCCGGAGGC, integral obj: 0.8587, learning rate: 0.01, time: 6.5e-05
1 AGCGGCGCU 0.3012 1.2
2 GCAUGCUGC 0.2871 1.248
3 ACCACUGGU 0.2997 1.205
4 GGCUCUGCC 0.8596 0.1513
5 GGGAAGCCC 0.5912 0.5256
6 GCGGACCGC 0.5879 0.5312
7 CGCAGAGCG 0.5621 0.5761
8 UCGUGGCGG 0.03367 3.391
9 GCGAGGCGC 0.4948 0.7036
10 GGGAUCCCC 0.7119 0.3398
Boxplot: 8.596e-01 7.119e-01 5.912e-01 5.879e-01 5.621e-01 4.948e-01 3.012e-01 2.997e-01 2.871e-01 3.367e-02 
best samples
GGCUCUGCC 0.86

Distribution
(3, 5): AA 0.0301, AC 0.0732, AG 0.0178, AU 0.0633, CA 0.0774, CC 0.0726, CG 0.0793, CU 0.0765, GA 0.1094, GC 0.0705, GG 0.0752, GU 0.0893, UA 0.0178, UC 0.0592, UG 0.0617, UU 0.0265
4: A 0.2472, C 0.2486, G 0.2847, U 0.2195
(2, 6): GC 0.3835, CG 0.4274, UG 0.0294, GU 0.0594, UA 0.0558, AU 0.0445
(1, 7): GC 0.4206, CG 0.4254, UG 0.0930, GU 0.0266, UA 0.0078, AU 0.0266
(0, 8): GC 0.3871, CG 0.3671, UG 0.0783, GU 0.0028, UA 0.0275, AU 0.1371

Gradient
(3, 5): AA 1.9152, AC 0.4639, AG 6.8884, AU 1.9040, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 2.4547, GG 0.0000, GU 0.0000, UA 0.0000, UC 2.1068, UG 5.4920, UU 0.5701
4: A 0.4274, C 0.5457, G 2.5005, U 0.1548
(2, 6): GC 1.4319, CG 0.7329, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.8050
(1, 7): GC 0.6640, CG 1.6639, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.9039, CG 0.1569, UG 4.3291, GU 0.0000, UA 0.0000, AU 1.7541


step: 20, objective value: 0.8706, E[p(y|x)] approx: 0.5536, integral seq: GGCGGAGCC, integral obj: 0.8595, learning rate: 0.01, time: 6.7e-05
1 CCCCGUGGG 0.7372 0.3049
2 GGGCUUCCC 0.7365 0.3058
3 GCCCAAGGC 0.8595 0.1514
4 GCCGAGGGC 0.8564 0.155
5 CAGGAGCUG 0.1228 2.097
6 GGCGGGGUC 0.09193 2.387
7 CGCCCAGCG 0.5621 0.576
8 GCCCUAGGC 0.8602 0.1506
9 CGACGAUCG 0.1313 2.03
10 GCGCGCCGC 0.5774 0.5491
Boxplot: 8.602e-01 8.595e-01 8.564e-01 7.372e-01 7.365e-01 5.774e-01 5.621e-01 1.313e-01 1.228e-01 9.193e-02 
best samples
GCCCUAGGC 0.86

Distribution
(3, 5): AA 0.0221, AC 0.0797, AG 0.0000, AU 0.0554, CA 0.0885, CC 0.0837, CG 0.0904, CU 0.0876, GA 0.1205, GC 0.0571, GG 0.0863, GU 0.1004, UA 0.0290, UC 0.0493, UG 0.0180, UU 0.0320
4: A 0.2520, C 0.2522, G 0.2688, U 0.2270
(2, 6): GC 0.3775, CG 0.4284, UG 0.0377, GU 0.0677, UA 0.0641, AU 0.0247
(1, 7): GC 0.4178, CG 0.4127, UG 0.0969, GU 0.0305, UA 0.0116, AU 0.0305
(0, 8): GC 0.3900, CG 0.3775, UG 0.0469, GU 0.0147, UA 0.0394, AU 0.1315

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 3.2846, CC 0.6561, CG 0.0000, CU 0.6969, GA 0.0000, GC 0.0000, GG 5.3752, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.9536, C 0.2284, G 1.9611, U 0.2010
(2, 6): GC 0.7820, CG 0.8695, UG 0.0000, GU 0.0000, UA 0.0000, AU 8.2101
(1, 7): GC 0.6970, CG 0.3177, UG 0.0000, GU 7.8261, UA 0.0000, AU 6.8758
(0, 8): GC 0.9484, CG 1.3267, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 21, objective value: 1.839, E[p(y|x)] approx: 0.3639, integral seq: GGCGCAGCC, integral obj: 0.8594, learning rate: 0.01, time: 6.7e-05
1 AGGCUGCCU 0.2671 1.32
2 AUCCGGGGU 0.007576 4.883
3 AUCGAAGGU 0.007465 4.897
4 CGGGAACCG 0.5195 0.6549
5 ACCGACGGU 0.2952 1.22
6 CCUUCUAGG 0.2787 1.277
7 CUGGUACGG 0.04284 3.15
8 GGGGGACCC 0.5055 0.6821
9 GGCGUCGCC 0.8575 0.1537
10 GGCGUCGCC 0.8575 0.1537
Boxplot: 8.575e-01 8.575e-01 5.195e-01 5.055e-01 2.952e-01 2.787e-01 2.671e-01 4.284e-02 7.576e-03 7.465e-03 
best samples
GGCGUCGCC 0.858

Distribution
(3, 5): AA 0.0283, AC 0.0860, AG 0.0063, AU 0.0616, CA 0.0619, CC 0.0834, CG 0.0967, CU 0.0869, GA 0.1268, GC 0.0634, GG 0.0388, GU 0.1067, UA 0.0352, UC 0.0556, UG 0.0242, UU 0.0382
4: A 0.2509, C 0.2582, G 0.2575, U 0.2334
(2, 6): GC 0.3779, CG 0.4279, UG 0.0459, GU 0.0759, UA 0.0724, AU 0.0000
(1, 7): GC 0.4286, CG 0.4273, UG 0.1147, GU 0.0000, UA 0.0294, AU 0.0000
(0, 8): GC 0.3843, CG 0.3680, UG 0.0507, GU 0.0185, UA 0.0432, AU 0.1353

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 6.4157, CU 0.0000, GA 7.4024, GC 2.4104, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 3.3425
4: A 2.6997, C 0.4947, G 2.1610, U 2.0472
(2, 6): GC 1.5369, CG 2.6425, UG 0.0000, GU 0.0000, UA 1.7656, AU 0.0000
(1, 7): GC 0.6917, CG 0.5845, UG 11.2756, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2575, CG 1.3812, UG 0.0000, GU 0.0000, UA 0.0000, AU 9.1080


step: 22, objective value: 2.913, E[p(y|x)] approx: 0.3087, integral seq: GGCGCUGCC, integral obj: 0.8595, learning rate: 0.01, time: 6.3e-05
1 CUGGUGUAG 0.01037 4.569
2 GCCUCGGGC 0.8454 0.1679
3 CUGUGCUGG 0.001233 6.698
4 UCGACCCGA 0.1297 2.043
5 GUGGUGCGU 7.599e-05 9.485
6 UCCGGUGGA 0.3293 1.111
7 GCCCCAGGC 0.8595 0.1514
8 ACGCUUCGU 0.1011 2.292
9 GCGGUGCGU 0.1036 2.267
10 CCCAGAGGG 0.7072 0.3464
Boxplot: 8.595e-01 8.454e-01 7.072e-01 3.293e-01 1.297e-01 1.036e-01 1.011e-01 1.037e-02 1.233e-03 7.599e-05 
best samples
GCCCCAGGC 0.86

Distribution
(3, 5): AA 0.0405, AC 0.0982, AG 0.0185, AU 0.0739, CA 0.0742, CC 0.0956, CG 0.0448, CU 0.0992, GA 0.0650, GC 0.0515, GG 0.0510, GU 0.1189, UA 0.0475, UC 0.0678, UG 0.0364, UU 0.0170
4: A 0.2424, C 0.2718, G 0.2544, U 0.2314
(2, 6): GC 0.3724, CG 0.4114, UG 0.0558, GU 0.0858, UA 0.0646, AU 0.0099
(1, 7): GC 0.4426, CG 0.4424, UG 0.0228, GU 0.0209, UA 0.0504, AU 0.0209
(0, 8): GC 0.3996, CG 0.3721, UG 0.0686, GU 0.0365, UA 0.0611, AU 0.0621

Gradient
(3, 5): AA 0.8544, AC 2.0798, AG 0.0000, AU 0.0000, CA 0.2041, CC 0.0000, CG 0.0000, CU 2.3115, GA 0.0000, GC 0.0000, GG 31.9800, GU 0.9341, UA 0.0000, UC 9.8816, UG 0.4607, UU 0.0000
4: A 0.0000, C 0.8690, G 3.2058, U 8.0428
(2, 6): GC 4.3194, CG 0.4318, UG 0.0000, GU 13.1278, UA 0.0000, AU 0.0000
(1, 7): GC 0.0000, CG 1.8940, UG 70.8538, GU 0.0000, UA 9.0741, AU 0.0000
(0, 8): GC 0.0799, CG 3.1214, UG 0.0000, GU 32.2408, UA 5.1622, AU 3.6906


step: 23, objective value: 0.8073, E[p(y|x)] approx: 0.4965, integral seq: GGCGCUGCC, integral obj: 0.8595, learning rate: 0.01, time: 7.2e-05
1 AGGAGGCCU 0.263 1.336
2 CGCCCUGCG 0.5628 0.5748
3 GGGGUCCCC 0.7095 0.3433
4 CCCUGGGGG 0.7004 0.3562
5 CCGGGCCGG 0.5456 0.6059
6 CCUGGCAGG 0.2758 1.288
7 CGCGGUGCG 0.5608 0.5783
8 GGCUCGGCC 0.8595 0.1514
9 GACCAUGUC 0.2119 1.552
10 CCUGGCAGG 0.2758 1.288
Boxplot: 8.595e-01 7.095e-01 7.004e-01 5.628e-01 5.608e-01 5.456e-01 2.758e-01 2.758e-01 2.630e-01 2.119e-01 
best samples
GGCUCGGCC 0.86

Distribution
(3, 5): AA 0.0454, AC 0.0908, AG 0.0319, AU 0.0872, CA 0.0855, CC 0.1090, CG 0.0581, CU 0.0894, GA 0.0784, GC 0.0649, GG 0.0000, GU 0.1230, UA 0.0608, UC 0.0000, UG 0.0452, UU 0.0304
4: A 0.2727, C 0.2934, G 0.2526, U 0.1813
(2, 6): GC 0.3559, CG 0.4337, UG 0.0825, GU 0.0000, UA 0.0913, AU 0.0366
(1, 7): GC 0.4656, CG 0.4464, UG 0.0000, GU 0.0440, UA 0.0000, AU 0.0440
(0, 8): GC 0.4302, CG 0.3723, UG 0.1000, GU 0.0000, UA 0.0409, AU 0.0566

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 4.1910, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 2.3780, GA 0.0000, GC 5.4347, GG 0.0000, GU 0.4703, UA 0.0000, UC 0.0000, UG 1.1226, UU 0.0000
4: A 0.5691, C 0.2475, G 2.1581, U 0.1893
(2, 6): GC 0.6420, CG 0.7406, UG 0.0000, GU 0.0000, UA 2.8224, AU 0.0000
(1, 7): GC 0.6407, CG 0.7925, UG 0.0000, GU 0.0000, UA 0.0000, AU 3.5301
(0, 8): GC 0.4756, CG 1.2602, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.3598


step: 24, objective value: 0.5493, E[p(y|x)] approx: 0.6052, integral seq: GGCGCUGCC, integral obj: 0.8595, learning rate: 0.01, time: 6.7e-05
1 GGCCGCGCC 0.8539 0.158
2 CCCAAUGGG 0.7279 0.3176
3 UCCUGGGGA 0.3364 1.089
4 CCCCUAGGG 0.6704 0.3999
5 GGGACACCC 0.5067 0.6798
6 CCCCCUGGG 0.7379 0.304
7 GCUGCAGGC 0.3129 1.162
8 CCCGCUGGG 0.6244 0.4709
9 GGGCCUCCC 0.7364 0.3059
10 CCGAGACGG 0.5455 0.6061
Boxplot: 8.539e-01 7.379e-01 7.364e-01 7.279e-01 6.704e-01 6.244e-01 5.455e-01 5.067e-01 3.364e-01 3.129e-01 
best samples
GGCCGCGCC 0.854

Distribution
(3, 5): AA 0.0538, AC 0.0992, AG 0.0000, AU 0.0956, CA 0.0939, CC 0.1174, CG 0.0665, CU 0.0740, GA 0.0868, GC 0.0189, GG 0.0084, GU 0.1267, UA 0.0692, UC 0.0084, UG 0.0424, UU 0.0388
4: A 0.2749, C 0.2988, G 0.2390, U 0.1873
(2, 6): GC 0.3565, CG 0.4333, UG 0.0895, GU 0.0070, UA 0.0701, AU 0.0436
(1, 7): GC 0.4675, CG 0.4468, UG 0.0083, GU 0.0522, UA 0.0083, AU 0.0169
(0, 8): GC 0.4323, CG 0.3665, UG 0.1069, GU 0.0068, UA 0.0477, AU 0.0398

Gradient
(3, 5): AA 2.3914, AC 0.0000, AG 0.0000, AU 0.3321, CA 0.4258, CC 0.1346, CG 0.0000, CU 0.8238, GA 1.3391, GC 0.0000, GG 0.0000, GU 0.3718, UA 0.0000, UC 0.0000, UG 2.5708, UU 0.0000
4: A 0.1156, C 0.9779, G 0.7757, U 0.2135
(2, 6): GC 0.4465, CG 0.6323, UG 1.2978, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.2446, CG 0.9736, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5333, CG 0.5726, UG 0.0000, GU 0.0000, UA 2.2845, AU 0.0000


step: 25, objective value: 1.489, E[p(y|x)] approx: 0.3958, integral seq: GGCGCUGCC, integral obj: 0.8595, learning rate: 0.01, time: 6.4e-05
1 CCGCUACGG 0.5426 0.6113
2 UCGCCACGG 0.03355 3.395
3 GCUCCUGGC 0.308 1.178
4 GGCCUUGCC 0.8597 0.1512
5 GGGUCUCUC 0.04845 3.027
6 CCCUCUGGG 0.742 0.2984
7 GGGCCCCCC 0.727 0.3188
8 UGCGUCGCG 0.1024 2.279
9 GGGUCUCUC 0.04845 3.027
10 CCGUAUCGG 0.5456 0.6059
Boxplot: 8.597e-01 7.420e-01 7.270e-01 5.456e-01 5.426e-01 3.080e-01 1.024e-01 4.845e-02 4.845e-02 3.355e-02 
best samples
GGCCUUGCC 0.86

Distribution
(3, 5): AA 0.0351, AC 0.1044, AG 0.0052, AU 0.0976, CA 0.0949, CC 0.1213, CG 0.0718, CU 0.0710, GA 0.0786, GC 0.0242, GG 0.0136, GU 0.1282, UA 0.0745, UC 0.0136, UG 0.0219, UU 0.0440
4: A 0.2789, C 0.2943, G 0.2364, U 0.1904
(2, 6): GC 0.3560, CG 0.4310, UG 0.0805, GU 0.0110, UA 0.0740, AU 0.0475
(1, 7): GC 0.4671, CG 0.4391, UG 0.0103, GU 0.0543, UA 0.0103, AU 0.0190
(0, 8): GC 0.4326, CG 0.3664, UG 0.1125, GU 0.0125, UA 0.0305, AU 0.0455

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 4.2215, CC 0.2628, CG 0.0000, CU 1.8706, GA 0.0000, GC 9.4338, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 15.8002
4: A 0.2172, C 3.8209, G 0.0000, U 1.5977
(2, 6): GC 3.0858, CG 0.6332, UG 1.4629, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.5886, CG 1.3865, UG 0.0000, GU 11.1587, UA 0.0000, AU 0.0000
(0, 8): GC 1.7803, CG 0.4136, UG 5.0423, GU 0.0000, UA 0.0000, AU 0.0000


step: 26, objective value: 1.489, E[p(y|x)] approx: 0.3309, integral seq: GGCGAUGCC, integral obj: 0.8594, learning rate: 0.01, time: 6.9e-05
1 GCCCAAGGC 0.8595 0.1514
2 UGGGCGCCG 0.09071 2.4
3 CUCCUAGGG 0.04423 3.118
4 CCGAACCGG 0.5456 0.6058
5 GCGCCCCGC 0.5776 0.5489
6 CUCACUGAG 0.1821 1.703
7 CCACUCUGG 0.2577 1.356
8 UGCCCUGCG 0.1033 2.27
9 CGGACUCCG 0.5251 0.6441
10 CUGAUCCAG 0.1229 2.096
Boxplot: 8.595e-01 5.776e-01 5.456e-01 5.251e-01 2.577e-01 1.821e-01 1.229e-01 1.033e-01 9.071e-02 4.423e-02 
best samples
GCCCAAGGC 0.859

Distribution
(3, 5): AA 0.0445, AC 0.1138, AG 0.0147, AU 0.1070, CA 0.0621, CC 0.1281, CG 0.0812, CU 0.0617, GA 0.0880, GC 0.0000, GG 0.0230, GU 0.1376, UA 0.0839, UC 0.0230, UG 0.0313, UU 0.0000
4: A 0.2908, C 0.2702, G 0.2505, U 0.1885
(2, 6): GC 0.3338, CG 0.4333, UG 0.0745, GU 0.0196, UA 0.0827, AU 0.0562
(1, 7): GC 0.4760, CG 0.4400, UG 0.0251, GU 0.0000, UA 0.0251, AU 0.0338
(0, 8): GC 0.4269, CG 0.3743, UG 0.0742, GU 0.0245, UA 0.0426, AU 0.0575

Gradient
(3, 5): AA 0.0000, AC 2.3736, AG 0.0000, AU 2.1945, CA 5.2662, CC 1.4873, CG 0.0000, CU 3.6765, GA 0.0000, GC 0.0000, GG 10.4131, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.2604, C 2.8009, G 0.0000, U 3.4859
(2, 6): GC 1.8862, CG 1.6717, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.4136
(1, 7): GC 1.1164, CG 0.6050, UG 12.4220, GU 0.0000, UA 15.1361, AU 0.0000
(0, 8): GC 0.1641, CG 2.5443, UG 6.2972, GU 0.0000, UA 0.0000, AU 0.0000


step: 27, objective value: 1.141, E[p(y|x)] approx: 0.4558, integral seq: GGCGAUGCC, integral obj: 0.8594, learning rate: 0.01, time: 6.2e-05
1 UGGGCUCCA 0.2377 1.437
2 AGCAAAGCU 0.3017 1.198
3 CAUAAUGUG 0.01968 3.928
4 GGGUAGCCC 0.5991 0.5123
5 GCGCAGCGC 0.4868 0.7199
6 GCCGAUGGC 0.8593 0.1517
7 UCGAACCGA 0.1297 2.043
8 GCGCUCCGC 0.5777 0.5486
9 GCGCAGCGC 0.4868 0.7199
10 GCCGAAGGC 0.8591 0.1518
Boxplot: 8.593e-01 8.591e-01 5.991e-01 5.777e-01 4.868e-01 4.868e-01 3.017e-01 2.377e-01 1.297e-01 1.968e-02 
best samples
GCCGAUGGC 0.859

Distribution
(3, 5): AA 0.0560, AC 0.1016, AG 0.0262, AU 0.0966, CA 0.0210, CC 0.1247, CG 0.0927, CU 0.0365, GA 0.0996, GC 0.0115, GG 0.0000, GU 0.1491, UA 0.0954, UC 0.0346, UG 0.0429, UU 0.0115
4: A 0.3046, C 0.2585, G 0.2669, U 0.1700
(2, 6): GC 0.3248, CG 0.4265, UG 0.0845, GU 0.0296, UA 0.0926, AU 0.0420
(1, 7): GC 0.4817, CG 0.4508, UG 0.0000, GU 0.0169, UA 0.0000, AU 0.0506
(0, 8): GC 0.4402, CG 0.3639, UG 0.0262, GU 0.0395, UA 0.0576, AU 0.0725

Gradient
(3, 5): AA 2.1380, AC 2.0097, AG 0.0000, AU 4.0681, CA 0.0000, CC 0.4398, CG 1.5529, CU 0.0000, GA 0.1525, GC 0.0000, GG 0.0000, GU 1.0651, UA 0.0000, UC 0.0000, UG 1.1952, UU 0.0000
4: A 3.0941, C 0.5558, G 0.0000, U 0.3227
(2, 6): GC 1.8409, CG 0.3521, UG 4.6510, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6534, CG 0.9615, UG 0.0000, GU 0.0000, UA 0.0000, AU 7.7618
(0, 8): GC 0.6370, CG 1.0795, UG 0.0000, GU 0.0000, UA 6.0442, AU 1.6518


step: 28, objective value: 0.7072, E[p(y|x)] approx: 0.5321, integral seq: GGCGAUGCC, integral obj: 0.8594, learning rate: 0.01, time: 6.6e-05
1 CGCGAUGCG 0.5609 0.5782
2 GCGCCGCGC 0.4865 0.7206
3 GGCCAGGCU 0.295 1.221
4 GGUUUAACC 0.3085 1.176
5 CCCAGUGGG 0.7278 0.3177
6 GGCCUGGCC 0.8598 0.1511
7 GGUCCUACC 0.3082 1.177
8 GGCUGAGCC 0.8597 0.1511
9 GGGCAACCC 0.5144 0.6647
10 GGCAACGCC 0.4007 0.9146
Boxplot: 8.598e-01 8.597e-01 7.278e-01 5.609e-01 5.144e-01 4.865e-01 4.007e-01 3.085e-01 3.082e-01 2.950e-01 
best samples
GGCCUGGCC 0.86

Distribution
(3, 5): AA 0.0426, AC 0.0894, AG 0.0341, AU 0.0638, CA 0.0289, CC 0.1282, CG 0.0851, CU 0.0444, GA 0.1059, GC 0.0194, GG 0.0079, GU 0.1464, UA 0.1033, UC 0.0425, UG 0.0388, UU 0.0194
4: A 0.2836, C 0.2629, G 0.2768, U 0.1767
(2, 6): GC 0.3178, CG 0.4344, UG 0.0494, GU 0.0410, UA 0.1040, AU 0.0534
(1, 7): GC 0.4885, CG 0.4546, UG 0.0134, GU 0.0302, UA 0.0134, AU 0.0000
(0, 8): GC 0.4496, CG 0.3688, UG 0.0419, GU 0.0552, UA 0.0128, AU 0.0717

Gradient
(3, 5): AA 0.0000, AC 1.0227, AG 0.0000, AU 0.4982, CA 2.3037, CC 0.0000, CG 2.4594, CU 2.6509, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.3951, UA 1.2848, UC 0.0000, UG 0.0000, UU 0.0000
4: A 1.1912, C 0.7218, G 0.1694, U 0.7511
(2, 6): GC 0.4358, CG 0.7674, UG 0.0000, GU 0.0000, UA 2.2624, AU 0.0000
(1, 7): GC 1.2351, CG 0.2284, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 1.1023, CG 0.2429, UG 0.0000, GU 2.2101, UA 0.0000, AU 0.0000


step: 29, objective value: 0.6405, E[p(y|x)] approx: 0.6088, integral seq: GGCGGUGCC, integral obj: 0.8594, learning rate: 0.01, time: 7.1e-05
1 ACGAAGCGU 0.1016 2.287
2 CGGAGCCCG 0.525 0.6444
3 ACCGGAGGU 0.2954 1.219
4 CGCCUGGCG 0.5601 0.5797
5 GGCCACGCC 0.8504 0.1621
6 GGCUGUGCC 0.8597 0.1512
7 CGCAUCGCG 0.5604 0.579
8 CCCGAUGGG 0.6244 0.4709
9 GGCCACGCC 0.8504 0.1621
10 GCCUGUGGC 0.861 0.1497
Boxplot: 8.610e-01 8.597e-01 8.504e-01 8.504e-01 6.244e-01 5.604e-01 5.601e-01 5.250e-01 2.954e-01 1.016e-01 
best samples
GCCUGUGGC 0.861

Distribution
(3, 5): AA 0.0492, AC 0.0858, AG 0.0407, AU 0.0654, CA 0.0124, CC 0.1349, CG 0.0671, CU 0.0245, GA 0.1126, GC 0.0261, GG 0.0145, GU 0.1490, UA 0.0971, UC 0.0491, UG 0.0454, UU 0.0261
4: A 0.2788, C 0.2628, G 0.2822, U 0.1763
(2, 6): GC 0.3193, CG 0.4325, UG 0.0551, GU 0.0467, UA 0.0872, AU 0.0592
(1, 7): GC 0.4786, CG 0.4547, UG 0.0158, GU 0.0326, UA 0.0158, AU 0.0024
(0, 8): GC 0.4445, CG 0.3723, UG 0.0478, GU 0.0391, UA 0.0187, AU 0.0776

Gradient
(3, 5): AA 0.0000, AC 1.4253, AG 5.6167, AU 0.0000, CA 0.0000, CC 0.2403, CG 0.8636, CU 0.0000, GA 1.0834, GC 0.0000, GG 0.0000, GU 0.3160, UA 0.0000, UC 0.0000, UG 0.0000, UU 1.1547
4: A 1.1055, C 0.0000, G 0.7671, U 0.6573
(2, 6): GC 0.9181, CG 0.8032, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.4761, CG 0.9075, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1406, CG 0.6108, UG 0.0000, GU 0.0000, UA 0.0000, AU 4.5158


step: 30, objective value: 1.413, E[p(y|x)] approx: 0.3427, integral seq: GGCGGUGCC, integral obj: 0.8594, learning rate: 0.01, time: 6.1e-05
1 GCGAUACGC 0.5885 0.5302
2 CCCCACGGG 0.6591 0.4168
3 CGAAUCUCG 0.1315 2.028
4 GCCCGCGGC 0.859 0.152
5 CGGGUGUCG 0.03421 3.375
6 CCAGCUUGG 0.2582 1.354
7 CCUUUAAGG 0.2788 1.277
8 CCAAUUUGG 0.2582 1.354
9 CGUGUGACG 0.1015 2.288
10 CCAGCUUGG 0.2582 1.354
Boxplot: 8.590e-01 6.591e-01 5.885e-01 2.788e-01 2.582e-01 2.582e-01 2.582e-01 1.315e-01 1.015e-01 3.421e-02 
best samples
GCCCGCGGC 0.859

Distribution
(3, 5): AA 0.0553, AC 0.0777, AG 0.0000, AU 0.0715, CA 0.0186, CC 0.1386, CG 0.0646, CU 0.0306, GA 0.1078, GC 0.0322, GG 0.0206, GU 0.1520, UA 0.1032, UC 0.0552, UG 0.0515, UU 0.0206
4: A 0.2740, C 0.2691, G 0.2809, U 0.1760
(2, 6): GC 0.3130, CG 0.4273, UG 0.0580, GU 0.0496, UA 0.0900, AU 0.0621
(1, 7): GC 0.4762, CG 0.4480, UG 0.0181, GU 0.0350, UA 0.0181, AU 0.0047
(0, 8): GC 0.4518, CG 0.3750, UG 0.0566, GU 0.0478, UA 0.0275, AU 0.0413

Gradient
(3, 5): AA 0.9589, AC 2.6110, AG 0.0000, AU 1.8929, CA 0.0000, CC 0.4105, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 27.4568, GU 1.7818, UA 1.2378, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.1521, C 1.0065, G 0.0541, U 6.1655
(2, 6): GC 0.1694, CG 0.1331, UG 0.0000, GU 6.8036, UA 3.9597, AU 9.8153
(1, 7): GC 1.6153, CG 1.4373, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1510, CG 3.5865, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 31, objective value: 0.8667, E[p(y|x)] approx: 0.5451, integral seq: GGCCGCGCC, integral obj: 0.8539, learning rate: 0.01, time: 6.2e-05
1 CCCAACGGG 0.2319 1.461
2 GCCGGUGGC 0.8588 0.1522
3 GUCACCGGC 0.09143 2.392
4 UGGGGUCCG 0.09131 2.394
5 GGCUACGCC 0.8504 0.1621
6 CGCCACGCG 0.5602 0.5794
7 GGGUGCCCC 0.7227 0.3248
8 CCCGGUGGG 0.6244 0.471
9 GGCACGGCC 0.8595 0.1514
10 CGCCACGCG 0.5602 0.5794
Boxplot: 8.595e-01 8.588e-01 8.504e-01 7.227e-01 6.244e-01 5.602e-01 5.602e-01 2.319e-01 9.143e-02 9.131e-02 
best samples
GGCACGGCC 0.86

Distribution
(3, 5): AA 0.0530, AC 0.0589, AG 0.0073, AU 0.0599, CA 0.0259, CC 0.1418, CG 0.0719, CU 0.0379, GA 0.1151, GC 0.0395, GG 0.0000, GU 0.1415, UA 0.0981, UC 0.0625, UG 0.0588, UU 0.0279
4: A 0.2910, C 0.2775, G 0.2988, U 0.1328
(2, 6): GC 0.3458, CG 0.4606, UG 0.0925, GU 0.0161, UA 0.0850, AU 0.0000
(1, 7): GC 0.4651, CG 0.4387, UG 0.0232, GU 0.0400, UA 0.0232, AU 0.0098
(0, 8): GC 0.4566, CG 0.3453, UG 0.0628, GU 0.0541, UA 0.0337, AU 0.0475

Gradient
(3, 5): AA 0.0000, AC 6.5445, AG 2.0724, AU 0.0000, CA 0.0000, CC 0.8174, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 2.1324, UA 0.0000, UC 0.7788, UG 0.0000, UU 0.0000
4: A 0.9562, C 0.9167, G 1.1185, U 0.0000
(2, 6): GC 0.7861, CG 1.2917, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.9010, CG 0.4752, UG 10.3179, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.6971, CG 0.8951, UG 3.8102, GU 0.0000, UA 0.0000, AU 0.0000


step: 32, objective value: 0.6089, E[p(y|x)] approx: 0.6125, integral seq: GGCCGCGCC, integral obj: 0.8539, learning rate: 0.01, time: 6e-05
1 GCGGUACGC 0.5876 0.5317
2 GCCGCCGGC 0.8585 0.1525
3 GGGCUCCCC 0.7271 0.3187
4 GGUCGCGCC 0.4082 0.896
5 GCGGCUCGC 0.5884 0.5303
6 CCCCCGGGG 0.6967 0.3614
7 UGCAGUGCG 0.1033 2.27
8 GGCCGGGCC 0.8597 0.1511
9 GCGGCCCGC 0.5881 0.5309
10 CCCACAGGG 0.7073 0.3464
Boxplot: 8.597e-01 8.585e-01 7.271e-01 7.073e-01 6.967e-01 5.884e-01 5.881e-01 5.876e-01 4.082e-01 1.033e-01 
best samples
GGCCGGGCC 0.86

Distribution
(3, 5): AA 0.0603, AC 0.0008, AG 0.0000, AU 0.0672, CA 0.0332, CC 0.1409, CG 0.0792, CU 0.0453, GA 0.1225, GC 0.0468, GG 0.0073, GU 0.1275, UA 0.1055, UC 0.0621, UG 0.0662, UU 0.0353
4: A 0.2889, C 0.2758, G 0.2951, U 0.1403
(2, 6): GC 0.3414, CG 0.4511, UG 0.0960, GU 0.0196, UA 0.0884, AU 0.0035
(1, 7): GC 0.4635, CG 0.4413, UG 0.0000, GU 0.0474, UA 0.0306, AU 0.0172
(0, 8): GC 0.4586, CG 0.3454, UG 0.0337, GU 0.0631, UA 0.0427, AU 0.0565

Gradient
(3, 5): AA 0.5740, AC 0.0000, AG 0.0000, AU 3.3756, CA 0.0000, CC 0.8619, CG 0.6469, CU 0.0000, GA 0.4342, GC 1.4603, GG 0.0000, GU 0.4160, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.0000, C 0.6968, G 1.1241, U 0.6062
(2, 6): GC 0.5599, CG 0.7274, UG 0.9332, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7844, CG 0.5559, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.6784, CG 0.2049, UG 6.7307, GU 0.0000, UA 0.0000, AU 0.0000


step: 33, objective value: 0.7444, E[p(y|x)] approx: 0.5253, integral seq: GGCCACGCC, integral obj: 0.8504, learning rate: 0.01, time: 6.4e-05
1 GCGGAUCGC 0.5886 0.53
2 GAGUAACUC 0.1846 1.689
3 GGCGGUGCC 0.8594 0.1516
4 GCUUAAAGC 0.3148 1.156
5 GCGCCCCGC 0.5776 0.5489
6 CCGCGGCGG 0.5425 0.6116
7 GCCGGAGGC 0.8587 0.1524
8 UGCUAAGCA 0.2633 1.335
9 GCGCCGCGC 0.4865 0.7206
10 GCGCGCCGC 0.5774 0.5491
Boxplot: 8.594e-01 8.587e-01 5.886e-01 5.776e-01 5.774e-01 5.425e-01 4.865e-01 3.148e-01 2.633e-01 1.846e-01 
best samples
GGCGGUGCC 0.859

Distribution
(3, 5): AA 0.0595, AC 0.0056, AG 0.0049, AU 0.0383, CA 0.0380, CC 0.1372, CG 0.0776, CU 0.0501, GA 0.1230, GC 0.0371, GG 0.0122, GU 0.1282, UA 0.1103, UC 0.0669, UG 0.0710, UU 0.0401
4: A 0.2950, C 0.2749, G 0.2899, U 0.1403
(2, 6): GC 0.3395, CG 0.4475, UG 0.0904, GU 0.0233, UA 0.0921, AU 0.0072
(1, 7): GC 0.4579, CG 0.4380, UG 0.0022, GU 0.0497, UA 0.0328, AU 0.0195
(0, 8): GC 0.4603, CG 0.3518, UG 0.0000, GU 0.0716, UA 0.0513, AU 0.0650

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.8005, CG 1.7164, CU 0.0000, GA 0.1239, GC 0.0000, GG 0.0000, GU 0.5317, UA 3.7890, UC 0.0000, UG 0.0000, UU 0.0000
4: A 1.5968, C 0.4618, G 0.5053, U 0.0000
(2, 6): GC 1.3695, CG 0.3661, UG 0.0000, GU 0.0000, UA 1.2544, AU 0.0000
(1, 7): GC 0.3246, CG 0.9746, UG 0.0000, GU 0.0000, UA 0.0000, AU 8.6830
(0, 8): GC 1.1944, CG 0.1738, UG 0.0000, GU 0.0000, UA 2.6035, AU 0.0000


step: 34, objective value: 0.7789, E[p(y|x)] approx: 0.5664, integral seq: GGCCGCGCC, integral obj: 0.8539, learning rate: 0.01, time: 6.1e-05
1 AGCGGAGCU 0.3015 1.199
2 CCCAAUGGG 0.7279 0.3176
3 GCGUGCCGC 0.5877 0.5316
4 CGGGAUCCG 0.5248 0.6447
5 GCGUGACGC 0.5874 0.5321
6 GCCCCCGGC 0.8602 0.1506
7 GCGGCACGC 0.5872 0.5324
8 CGGUAACUG 0.04085 3.198
9 GCGAGACGC 0.5885 0.5302
10 GCCGCCGGC 0.8585 0.1525
Boxplot: 8.602e-01 8.585e-01 7.279e-01 5.885e-01 5.877e-01 5.874e-01 5.872e-01 5.248e-01 3.015e-01 4.085e-02 
best samples
GCCCCCGGC 0.86

Distribution
(3, 5): AA 0.0638, AC 0.0100, AG 0.0092, AU 0.0427, CA 0.0424, CC 0.1335, CG 0.0648, CU 0.0545, GA 0.1261, GC 0.0414, GG 0.0165, GU 0.1272, UA 0.0768, UC 0.0713, UG 0.0754, UU 0.0445
4: A 0.2854, C 0.2767, G 0.2912, U 0.1467
(2, 6): GC 0.3308, CG 0.4489, UG 0.0954, GU 0.0283, UA 0.0846, AU 0.0121
(1, 7): GC 0.4611, CG 0.4347, UG 0.0087, GU 0.0562, UA 0.0393, AU 0.0000
(0, 8): GC 0.4550, CG 0.3567, UG 0.0066, GU 0.0782, UA 0.0318, AU 0.0716

Gradient
(3, 5): AA 0.8309, AC 0.0000, AG 0.0000, AU 0.7441, CA 0.0000, CC 0.1128, CG 0.0000, CU 0.0000, GA 1.3733, GC 0.3684, GG 0.0000, GU 0.5068, UA 4.8583, UC 0.7459, UG 0.0000, UU 0.0000
4: A 1.4577, C 0.3020, G 0.9590, U 0.0000
(2, 6): GC 1.8044, CG 0.4055, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.3999, CG 0.6319, UG 0.0000, GU 5.6950, UA 0.0000, AU 0.0000
(0, 8): GC 0.5339, CG 1.1662, UG 0.0000, GU 0.0000, UA 0.0000, AU 1.6742


step: 35, objective value: 0.8634, E[p(y|x)] approx: 0.4983, integral seq: GGCCGCGCC, integral obj: 0.8539, learning rate: 0.01, time: 6.4e-05
1 CGCCGGGCG 0.5541 0.5904
2 GCUUUGAGC 0.3145 1.157
3 GGGCGGCCU 0.05809 2.846
4 CGCUGAGCG 0.5621 0.576
5 UCCUGGGGA 0.3364 1.089
6 GGCUCUGCC 0.8596 0.1513
7 CCGCCGCGG 0.5441 0.6086
8 CGCCAAGCG 0.562 0.5762
9 CGCCAGGCG 0.5554 0.588
10 CCCCCAGGG 0.6368 0.4513
Boxplot: 8.596e-01 6.368e-01 5.621e-01 5.620e-01 5.554e-01 5.541e-01 5.441e-01 3.364e-01 3.145e-01 5.809e-02 
best samples
GGCUCUGCC 0.86

Distribution
(3, 5): AA 0.0615, AC 0.0159, AG 0.0152, AU 0.0412, CA 0.0484, CC 0.1383, CG 0.0708, CU 0.0604, GA 0.1183, GC 0.0437, GG 0.0225, GU 0.1281, UA 0.0342, UC 0.0698, UG 0.0813, UU 0.0504
4: A 0.2776, C 0.2804, G 0.2884, U 0.1535
(2, 6): GC 0.3164, CG 0.4485, UG 0.0990, GU 0.0319, UA 0.0883, AU 0.0158
(1, 7): GC 0.4683, CG 0.4396, UG 0.0199, GU 0.0104, UA 0.0505, AU 0.0112
(0, 8): GC 0.4553, CG 0.3507, UG 0.0122, GU 0.0838, UA 0.0375, AU 0.0605

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 2.1246, CC 0.0000, CG 6.5470, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 1.6865, UC 0.0000, UG 2.7614, UU 0.3000
4: A 0.4194, C 0.4319, G 1.7687, U 0.7535
(2, 6): GC 1.0917, CG 0.8969, UG 0.0000, GU 0.0000, UA 1.3105, AU 0.0000
(1, 7): GC 1.1376, CG 0.7520, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2873, CG 0.9668, UG 0.0000, GU 3.3950, UA 2.9077, AU 0.0000


step: 36, objective value: 1.958, E[p(y|x)] approx: 0.2916, integral seq: GGCCCCGCC, integral obj: 0.8577, learning rate: 0.01, time: 7.2e-05
1 AUCCACGAU 0.01973 3.925
2 GCCACUGGC 0.8608 0.1499
3 ACUGCUAGU 0.03133 3.463
4 GGCUACGCC 0.8504 0.1621
5 UGUGGAGCA 0.04806 3.035
6 GGACCUUCC 0.3615 1.017
7 CGUAUUGCG 0.1539 1.871
8 GCCUAUGGU 0.4103 0.8909
9 UGUGUAGCA 0.04814 3.034
10 CGAGCAUCG 0.1315 2.028
Boxplot: 8.608e-01 8.504e-01 4.103e-01 3.615e-01 1.539e-01 1.315e-01 4.814e-02 4.806e-02 3.133e-02 1.973e-02 
best samples
GCCACUGGC 0.861

Distribution
(3, 5): AA 0.0698, AC 0.0243, AG 0.0236, AU 0.0496, CA 0.0355, CC 0.1467, CG 0.0137, CU 0.0688, GA 0.1267, GC 0.0521, GG 0.0309, GU 0.1365, UA 0.0257, UC 0.0782, UG 0.0621, UU 0.0558
4: A 0.2819, C 0.2846, G 0.2792, U 0.1544
(2, 6): GC 0.3110, CG 0.4450, UG 0.1045, GU 0.0374, UA 0.0807, AU 0.0213
(1, 7): GC 0.4601, CG 0.4352, UG 0.0231, GU 0.0136, UA 0.0537, AU 0.0144
(0, 8): GC 0.4650, CG 0.3536, UG 0.0248, GU 0.0625, UA 0.0210, AU 0.0731

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 4.0751, CA 0.0000, CC 2.6753, CG 0.0000, CU 1.4782, GA 6.3905, GC 0.0000, GG 0.0000, GU 2.5372, UA 0.0000, UC 0.2073, UG 0.0000, UU 1.5963
4: A 1.7663, C 2.3402, G 1.0872, U 3.1765
(2, 6): GC 0.0000, CG 1.1524, UG 7.5950, GU 0.0000, UA 4.2935, AU 14.2802
(1, 7): GC 2.4230, CG 1.0348, UG 0.0000, GU 0.0000, UA 7.3156, AU 0.0000
(0, 8): GC 0.2859, CG 1.1028, UG 0.0000, GU 1.4261, UA 28.9185, AU 10.1078


step: 37, objective value: 1.217, E[p(y|x)] approx: 0.4589, integral seq: GGCCGCGCC, integral obj: 0.8539, learning rate: 0.01, time: 5.5e-05
1 GGCAAAGCC 0.8598 0.1511
2 GCGGAUUGC 0.1151 2.162
3 GGCGUUGCC 0.8595 0.1514
4 GGGACACCC 0.5067 0.6798
5 GGCAAAGUC 0.09212 2.385
6 CACGGCGUG 0.1411 1.958
7 CGGAAAUCG 0.03438 3.37
8 GGCGUCGCC 0.8575 0.1537
9 CGCCGCGCG 0.5602 0.5795
10 CGCAGAGCG 0.5621 0.5761
Boxplot: 8.598e-01 8.595e-01 8.575e-01 5.621e-01 5.602e-01 5.067e-01 1.411e-01 1.151e-01 9.212e-02 3.438e-02 
best samples
GGCAAAGCC 0.86

Distribution
(3, 5): AA 0.0817, AC 0.0362, AG 0.0354, AU 0.0207, CA 0.0474, CC 0.1318, CG 0.0255, CU 0.0659, GA 0.0747, GC 0.0639, GG 0.0427, GU 0.1230, UA 0.0375, UC 0.0879, UG 0.0740, UU 0.0517
4: A 0.2851, C 0.2821, G 0.2892, U 0.1436
(2, 6): GC 0.3414, CG 0.4638, UG 0.0589, GU 0.0678, UA 0.0681, AU 0.0000
(1, 7): GC 0.4535, CG 0.4425, UG 0.0407, GU 0.0312, UA 0.0000, AU 0.0320
(0, 8): GC 0.4922, CG 0.3726, UG 0.0549, GU 0.0783, UA 0.0000, AU 0.0021

Gradient
(3, 5): AA 8.7662, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.4396, CG 0.0000, CU 0.0000, GA 0.0000, GC 3.3041, GG 0.0000, GU 1.8814, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 2.8299, C 0.2410, G 1.0766, U 0.2125
(2, 6): GC 0.1991, CG 1.2838, UG 0.0000, GU 8.1611, UA 0.0000, AU 0.0000
(1, 7): GC 1.2484, CG 0.4886, UG 0.0000, GU 7.6406, UA 0.0000, AU 6.1181
(0, 8): GC 1.1546, CG 1.7401, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 38, objective value: 2.073, E[p(y|x)] approx: 0.3146, integral seq: GGCCCCGCC, integral obj: 0.8577, learning rate: 0.01, time: 4.7e-05
1 CUCGGUGGG 0.04386 3.127
2 GCGCAGCGC 0.4868 0.7199
3 GCCCUAGGC 0.8602 0.1506
4 GCGCGCCGC 0.5774 0.5491
5 UCCCACGGG 0.07366 2.608
6 CUGCGUCGG 0.04247 3.159
7 GCGGUUCGU 0.1538 1.872
8 GGCGGUGCC 0.8594 0.1516
9 CUUCACAGG 0.005267 5.246
10 CUGUCACGG 0.04283 3.151
Boxplot: 8.602e-01 8.594e-01 5.774e-01 4.868e-01 1.538e-01 7.366e-02 4.386e-02 4.283e-02 4.247e-02 5.267e-03 
best samples
GCCCUAGGC 0.86

Distribution
(3, 5): AA 0.0030, AC 0.0452, AG 0.0444, AU 0.0297, CA 0.0563, CC 0.1364, CG 0.0345, CU 0.0749, GA 0.0836, GC 0.0399, GG 0.0517, GU 0.1132, UA 0.0465, UC 0.0969, UG 0.0830, UU 0.0607
4: A 0.2677, C 0.2906, G 0.2894, U 0.1523
(2, 6): GC 0.3554, CG 0.4671, UG 0.0750, GU 0.0023, UA 0.0841, AU 0.0161
(1, 7): GC 0.4612, CG 0.4578, UG 0.0609, GU 0.0000, UA 0.0201, AU 0.0000
(0, 8): GC 0.4855, CG 0.3600, UG 0.0597, GU 0.0831, UA 0.0048, AU 0.0069

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.2672, CC 6.1600, CG 2.0853, CU 4.2183, GA 0.0000, GC 0.0000, GG 0.0000, GU 4.5518, UA 6.7721, UC 0.0000, UG 0.0000, UU 0.0000
4: A 3.2028, C 1.0843, G 2.4143, U 1.3279
(2, 6): GC 2.6590, CG 1.2926, UG 0.0000, GU 0.0000, UA 6.2346, AU 0.0000
(1, 7): GC 0.0329, CG 1.2888, UG 24.1179, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3236, CG 4.0780, UG 4.3686, GU 2.2538, UA 0.0000, AU 0.0000


step: 39, objective value: 0.8747, E[p(y|x)] approx: 0.5202, integral seq: GGCUCCGCC, integral obj: 0.8577, learning rate: 0.01, time: 5.3e-05
1 GGCCGUGCC 0.8596 0.1512
2 GGGCGCCCU 0.1195 2.125
3 GCCCAAGGC 0.8595 0.1514
4 GGCUGGGCC 0.8597 0.1511
5 CGUUUGGCG 0.152 1.884
6 CGCAGAGCG 0.5621 0.5761
7 CCCUCCGGG 0.4951 0.703
8 GCGGUACGC 0.5876 0.5317
9 CGUUUGGCG 0.152 1.884
10 CGCUGGGCG 0.5544 0.5899
Boxplot: 8.597e-01 8.596e-01 8.595e-01 5.876e-01 5.621e-01 5.544e-01 4.951e-01 1.520e-01 1.520e-01 1.195e-01 
best samples
GGCUGGGCC 0.86

Distribution
(3, 5): AA 0.0177, AC 0.0598, AG 0.0590, AU 0.0443, CA 0.0683, CC 0.0894, CG 0.0283, CU 0.0473, GA 0.0983, GC 0.0545, GG 0.0664, GU 0.0823, UA 0.0000, UC 0.1116, UG 0.0976, UU 0.0753
4: A 0.2558, C 0.2998, G 0.2853, U 0.1591
(2, 6): GC 0.3458, CG 0.4711, UG 0.0920, GU 0.0192, UA 0.0388, AU 0.0331
(1, 7): GC 0.4757, CG 0.4597, UG 0.0000, GU 0.0148, UA 0.0350, AU 0.0148
(0, 8): GC 0.5006, CG 0.3376, UG 0.0344, GU 0.0789, UA 0.0232, AU 0.0253

Gradient
(3, 5): AA 3.2629, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.2217, CC 2.3754, CG 0.0000, CU 0.3195, GA 0.5411, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.6301, UG 4.6202, UU 0.0000
4: A 0.0592, C 0.2345, G 1.2594, U 2.7016
(2, 6): GC 0.7681, CG 0.4930, UG 4.0957, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 1.5475, CG 0.3015, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1969, CG 1.6694, UG 0.0000, GU 2.6926, UA 0.0000, AU 0.0000


step: 40, objective value: 1.073, E[p(y|x)] approx: 0.5219, integral seq: GGCUCCGCC, integral obj: 0.8577, learning rate: 0.01, time: 6.8e-05
1 GCCGGCGGC 0.8576 0.1536
2 GGUGAUGCC 0.421 0.8652
3 AGCCAGGCU 0.3018 1.198
4 UGAUGGUCG 0.01373 4.288
5 GCCGCAGGC 0.859 0.152
6 CCCUGGGGG 0.7004 0.3562
7 GGGGCGCCC 0.5894 0.5287
8 UGGGCUCCG 0.0913 2.394
9 GGCGCAGCC 0.8594 0.1515
10 CCCUAGGGG 0.5255 0.6433
Boxplot: 8.594e-01 8.590e-01 8.576e-01 7.004e-01 5.894e-01 5.255e-01 4.210e-01 3.018e-01 9.130e-02 1.373e-02 
best samples
GGCGCAGCC 0.859

Distribution
(3, 5): AA 0.0000, AC 0.0668, AG 0.0660, AU 0.0513, CA 0.0731, CC 0.0727, CG 0.0353, CU 0.0511, GA 0.0998, GC 0.0615, GG 0.0733, GU 0.0892, UA 0.0070, UC 0.1122, UG 0.0584, UU 0.0823
4: A 0.2658, C 0.3081, G 0.2833, U 0.1428
(2, 6): GC 0.3471, CG 0.4751, UG 0.0600, GU 0.0282, UA 0.0477, AU 0.0420
(1, 7): GC 0.4633, CG 0.4598, UG 0.0031, GU 0.0179, UA 0.0380, AU 0.0179
(0, 8): GC 0.5062, CG 0.3285, UG 0.0420, GU 0.0596, UA 0.0308, AU 0.0329

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 3.3964, CU 0.0000, GA 0.3041, GC 0.2498, GG 0.7208, GU 3.6516, UA 0.0000, UC 0.0000, UG 9.0600, UU 0.0000
4: A 1.0183, C 1.0471, G 1.6934, U 0.0000
(2, 6): GC 0.8420, CG 0.5588, UG 1.4429, GU 0.0000, UA 0.0000, AU 10.2157
(1, 7): GC 2.0346, CG 0.2838, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3656, CG 0.3042, UG 15.9132, GU 0.0000, UA 0.0000, AU 3.6462


step: 41, objective value: 0.7272, E[p(y|x)] approx: 0.5335, integral seq: GCCUCCGGC, integral obj: 0.8564, learning rate: 0.01, time: 6.5e-05
1 GGCAACGCC 0.4007 0.9146
2 GCCAGUGGC 0.8608 0.1498
3 GCCUGCGGC 0.8566 0.1548
4 GGCAAUGCC 0.8597 0.1512
5 GGUGGAACC 0.3081 1.177
6 CCUAGUAGG 0.2779 1.281
7 CGCUGCGCG 0.5604 0.5791
8 GCGUAUCGC 0.5884 0.5304
9 GGUGGAACC 0.3081 1.177
10 GCUCGUAGC 0.3146 1.156
Boxplot: 8.608e-01 8.597e-01 8.566e-01 5.884e-01 5.604e-01 4.007e-01 3.146e-01 3.081e-01 3.081e-01 2.779e-01 
best samples
GCCAGUGGC 0.861

Distribution
(3, 5): AA 0.0094, AC 0.0762, AG 0.0754, AU 0.0607, CA 0.0825, CC 0.0821, CG 0.0108, CU 0.0606, GA 0.1062, GC 0.0684, GG 0.0756, GU 0.0622, UA 0.0164, UC 0.1217, UG 0.0000, UU 0.0917
4: A 0.2650, C 0.3070, G 0.2758, U 0.1522
(2, 6): GC 0.3527, CG 0.4836, UG 0.0596, GU 0.0422, UA 0.0618, AU 0.0000
(1, 7): GC 0.4468, CG 0.4608, UG 0.0069, GU 0.0218, UA 0.0419, AU 0.0218
(0, 8): GC 0.5196, CG 0.3425, UG 0.0000, GU 0.0766, UA 0.0478, AU 0.0134

Gradient
(3, 5): AA 0.0000, AC 1.2000, AG 0.0000, AU 2.6042, CA 0.0000, CC 0.0000, CG 0.0000, CU 1.9095, GA 2.2164, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.6032, UG 0.0000, UU 0.5781
4: A 0.6023, C 0.0000, G 2.0577, U 0.0000
(2, 6): GC 0.1504, CG 0.4031, UG 0.0000, GU 0.0000, UA 7.7547, AU 0.0000
(1, 7): GC 0.8952, CG 0.7100, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 1.0416, CG 0.5429, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 42, objective value: 0.3938, E[p(y|x)] approx: 0.7012, integral seq: GCCUCCGGC, integral obj: 0.8564, learning rate: 0.01, time: 6.7e-05
1 GCCAGAGGC 0.8607 0.15
2 CGCUAUGCG 0.563 0.5745
3 GGCAGGGCC 0.8597 0.1511
4 UCCUCUGGA 0.338 1.085
5 CCCGACGGG 0.5999 0.5109
6 GCCUCAGGC 0.86 0.1508
7 GCCACAGGC 0.8605 0.1502
8 GCCAGGGGC 0.8606 0.1502
9 CCCUAAGGG 0.6639 0.4096
10 CCGGACCGG 0.5456 0.6058
Boxplot: 8.607e-01 8.606e-01 8.605e-01 8.600e-01 8.597e-01 6.639e-01 5.999e-01 5.630e-01 5.456e-01 3.380e-01 
best samples
GCCAGAGGC 0.861

Distribution
(3, 5): AA 0.0151, AC 0.0699, AG 0.0811, AU 0.0404, CA 0.0882, CC 0.0878, CG 0.0164, CU 0.0472, GA 0.0898, GC 0.0741, GG 0.0813, GU 0.0679, UA 0.0221, UC 0.1213, UG 0.0057, UU 0.0917
4: A 0.2656, C 0.3137, G 0.2619, U 0.1588
(2, 6): GC 0.3647, CG 0.4930, UG 0.0731, GU 0.0557, UA 0.0000, AU 0.0135
(1, 7): GC 0.4405, CG 0.4564, UG 0.0096, GU 0.0244, UA 0.0446, AU 0.0244
(0, 8): GC 0.5118, CG 0.3397, UG 0.0026, GU 0.0793, UA 0.0505, AU 0.0161

Gradient
(3, 5): AA 1.9838, AC 0.0000, AG 0.3713, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 1.5068, GG 0.0000, GU 0.0000, UA 2.5335, UC 0.0000, UG 0.0000, UU 1.8103
4: A 0.7908, C 0.4417, G 0.1723, U 0.0000
(2, 6): GC 0.1661, CG 0.6758, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.1647, CG 0.7038, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1470, CG 0.6184, UG 0.0000, GU 0.0000, UA 2.1491, AU 0.0000


step: 43, objective value: 2.136, E[p(y|x)] approx: 0.3041, integral seq: GCCUCCGGC, integral obj: 0.8564, learning rate: 0.01, time: 6.7e-05
1 GGCUAUGCC 0.8597 0.1512
2 GUUACCGAC 0.01965 3.93
3 GGCUACGCU 0.2784 1.279
4 GUUACCGAC 0.01965 3.93
5 GCUGGGGGC 0.3125 1.163
6 CUGAACCGG 0.04285 3.15
7 GUUGAAGAC 0.01978 3.923
8 GCGGAACGC 0.5876 0.5317
9 GGCUCCGCC 0.8577 0.1535
10 CUGUACCGG 0.04283 3.15
Boxplot: 8.597e-01 8.577e-01 5.876e-01 3.125e-01 2.784e-01 4.285e-02 4.283e-02 1.978e-02 1.965e-02 1.965e-02 
best samples
GGCUAUGCC 0.86

Distribution
(3, 5): AA 0.0004, AC 0.0750, AG 0.0826, AU 0.0455, CA 0.0933, CC 0.0929, CG 0.0216, CU 0.0523, GA 0.0949, GC 0.0642, GG 0.0864, GU 0.0730, UA 0.0019, UC 0.1265, UG 0.0108, UU 0.0787
4: A 0.2613, C 0.3128, G 0.2637, U 0.1623
(2, 6): GC 0.3644, CG 0.4877, UG 0.0745, GU 0.0571, UA 0.0014, AU 0.0149
(1, 7): GC 0.4403, CG 0.4508, UG 0.0111, GU 0.0259, UA 0.0460, AU 0.0259
(0, 8): GC 0.5152, CG 0.3384, UG 0.0075, GU 0.0841, UA 0.0338, AU 0.0209

Gradient
(3, 5): AA 0.0000, AC 14.6707, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 4.6943, GC 0.0000, GG 1.3464, GU 0.0000, UA 0.0000, UC 3.6237, UG 0.0000, UU 0.1922
4: A 4.6642, C 2.5620, G 0.4412, U 0.0000
(2, 6): GC 1.8747, CG 0.3247, UG 17.3803, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.3596, CG 0.3760, UG 56.9229, GU 0.0000, UA 25.5940, AU 0.0000
(0, 8): GC 2.6750, CG 1.8617, UG 0.0000, GU 1.5203, UA 0.0000, AU 0.0000


step: 44, objective value: 1.662, E[p(y|x)] approx: 0.371, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6.3e-05
1 CCCCAUGGG 0.7378 0.3041
2 CCGGUGCGG 0.5453 0.6065
3 ACCGGUGGU 0.2957 1.218
4 CCCGCGGGG 0.4414 0.8179
5 GCAGGAUGU 0.0489 3.018
6 CGGGUGCCG 0.5216 0.6508
7 UGGAUUUCG 0.003262 5.725
8 CCGACUCGG 0.5456 0.6059
9 GCAGGAUGU 0.0489 3.018
10 CGGGUGCCG 0.5216 0.6508
Boxplot: 7.378e-01 5.456e-01 5.453e-01 5.216e-01 5.216e-01 4.414e-01 2.957e-01 4.890e-02 4.890e-02 3.262e-03 
best samples
CCCCAUGGG 0.738

Distribution
(3, 5): AA 0.0120, AC 0.0000, AG 0.0941, AU 0.0571, CA 0.1049, CC 0.1045, CG 0.0331, CU 0.0639, GA 0.0595, GC 0.0757, GG 0.0845, GU 0.0846, UA 0.0135, UC 0.1018, UG 0.0224, UU 0.0883
4: A 0.2338, C 0.3063, G 0.2784, U 0.1815
(2, 6): GC 0.3650, CG 0.5037, UG 0.0000, GU 0.0764, UA 0.0207, AU 0.0342
(1, 7): GC 0.4528, CG 0.4632, UG 0.0000, GU 0.0420, UA 0.0000, AU 0.0420
(0, 8): GC 0.4986, CG 0.3299, UG 0.0176, GU 0.0790, UA 0.0439, AU 0.0310

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 11.0897, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.4762, GA 10.1396, GC 0.0000, GG 3.2257, GU 1.4407, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.1301, C 0.4648, G 2.6054, U 4.2060
(2, 6): GC 0.6888, CG 0.4646, UG 0.0000, GU 7.4932, UA 0.0000, AU 17.6680
(1, 7): GC 1.5518, CG 2.0702, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.0000, CG 1.1021, UG 32.5425, GU 7.6403, UA 0.0000, AU 3.9273


step: 45, objective value: 0.7326, E[p(y|x)] approx: 0.637, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6.3e-05
1 GUGCGCCAC 0.1408 1.961
2 GCCGAGGGC 0.8564 0.155
3 GGGGCCCCC 0.7094 0.3433
4 CCCGAUGGG 0.6244 0.4709
5 GGCCGCGCC 0.8539 0.158
6 GGCCGCGCC 0.8539 0.158
7 GCCUAUGGC 0.861 0.1496
8 GCGCUACGC 0.5771 0.5497
9 GGGCGCCUC 0.03987 3.222
10 GGCGGCGCC 0.8536 0.1583
Boxplot: 8.610e-01 8.564e-01 8.539e-01 8.539e-01 8.536e-01 7.094e-01 6.244e-01 5.771e-01 1.408e-01 3.987e-02 
best samples
GCCUAUGGC 0.861

Distribution
(3, 5): AA 0.0240, AC 0.0120, AG 0.1061, AU 0.0000, CA 0.1169, CC 0.1165, CG 0.0452, CU 0.0711, GA 0.0000, GC 0.0878, GG 0.0643, GU 0.0822, UA 0.0255, UC 0.1138, UG 0.0344, UU 0.1003
4: A 0.2510, C 0.3202, G 0.2709, U 0.1579
(2, 6): GC 0.3822, CG 0.5232, UG 0.0241, GU 0.0256, UA 0.0448, AU 0.0000
(1, 7): GC 0.4433, CG 0.4485, UG 0.0060, GU 0.0480, UA 0.0060, AU 0.0480
(0, 8): GC 0.5274, CG 0.3477, UG 0.0000, GU 0.0315, UA 0.0728, AU 0.0206

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.4702, CC 4.7195, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.5716, GG 0.2413, GU 0.5732, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.1491
4: A 0.3090, C 0.1072, G 2.0884, U 0.3480
(2, 6): GC 1.5896, CG 0.2389, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.1844, CG 0.2955, UG 0.0000, GU 6.7075, UA 32.4799, AU 0.0000
(0, 8): GC 1.2997, CG 0.1354, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 46, objective value: 0.6424, E[p(y|x)] approx: 0.5794, integral seq: GCCUCCGGC, integral obj: 0.8564, learning rate: 0.01, time: 4.7e-05
1 GCGUCACGC 0.5869 0.5328
2 GCCCUAGGC 0.8602 0.1506
3 GGCGAUGCC 0.8594 0.1515
4 ACCGACGGU 0.2952 1.22
5 GGCUGCGCC 0.8539 0.158
6 UGCUACGCA 0.2632 1.335
7 CGGCCUCCG 0.5271 0.6403
8 CGCCAAGCG 0.562 0.5762
9 GGGUGCCCC 0.7227 0.3248
10 UGCUACGCA 0.2632 1.335
Boxplot: 8.602e-01 8.594e-01 8.539e-01 7.227e-01 5.869e-01 5.620e-01 5.271e-01 2.952e-01 2.632e-01 2.632e-01 
best samples
GCCCUAGGC 0.86

Distribution
(3, 5): AA 0.0282, AC 0.0162, AG 0.1103, AU 0.0042, CA 0.1164, CC 0.0735, CG 0.0494, CU 0.0753, GA 0.0042, GC 0.0862, GG 0.0660, GU 0.0806, UA 0.0297, UC 0.1180, UG 0.0386, UU 0.1030
4: A 0.2550, C 0.3262, G 0.2571, U 0.1616
(2, 6): GC 0.3694, CG 0.5239, UG 0.0272, GU 0.0286, UA 0.0479, AU 0.0030
(1, 7): GC 0.4562, CG 0.4603, UG 0.0208, GU 0.0000, UA 0.0000, AU 0.0628
(0, 8): GC 0.5168, CG 0.3488, UG 0.0024, GU 0.0338, UA 0.0752, AU 0.0230

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.6244, CC 0.0000, CG 0.0000, CU 0.8503, GA 0.0000, GC 1.4147, GG 0.0000, GU 0.1879, UA 1.7946, UC 2.6716, UG 0.0000, UU 0.0000
4: A 1.8106, C 0.3596, G 0.1877, U 0.0932
(2, 6): GC 0.4055, CG 0.9403, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.9909, CG 0.4135, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2550, CG 0.3488, UG 0.0000, GU 0.0000, UA 3.5515, AU 5.3046


step: 47, objective value: 1.345, E[p(y|x)] approx: 0.4167, integral seq: GCCACGGGC, integral obj: 0.8586, learning rate: 0.01, time: 6.1e-05
1 UCUGUCAGA 0.04211 3.168
2 GCUUCCAGC 0.3136 1.16
3 GCCGCGGGC 0.8567 0.1547
4 CGCUGUGCG 0.5629 0.5747
5 CCGCCCCGG 0.5451 0.6067
6 GACCAUGUC 0.2119 1.552
7 GCCGACGGC 0.8581 0.153
8 GACGCGGUC 0.2115 1.554
9 CCGCAACGG 0.5456 0.6059
10 UACUAUGUA 0.01973 3.925
Boxplot: 8.581e-01 8.567e-01 5.629e-01 5.456e-01 5.451e-01 3.136e-01 2.119e-01 2.115e-01 4.211e-02 1.973e-02 
best samples
GCCGACGGC 0.858

Distribution
(3, 5): AA 0.0329, AC 0.0209, AG 0.1151, AU 0.0089, CA 0.1149, CC 0.0782, CG 0.0541, CU 0.0715, GA 0.0089, GC 0.0768, GG 0.0708, GU 0.0835, UA 0.0165, UC 0.0960, UG 0.0433, UU 0.1078
4: A 0.2431, C 0.3288, G 0.2614, U 0.1668
(2, 6): GC 0.3676, CG 0.5167, UG 0.0294, GU 0.0309, UA 0.0501, AU 0.0053
(1, 7): GC 0.4486, CG 0.4585, UG 0.0231, GU 0.0023, UA 0.0023, AU 0.0651
(0, 8): GC 0.5272, CG 0.3582, UG 0.0153, GU 0.0468, UA 0.0526, AU 0.0000

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.5275, CC 0.7755, CG 0.0000, CU 2.1696, GA 0.0000, GC 4.3233, GG 2.4143, GU 0.0000, UA 0.0000, UC 1.2078, UG 0.0000, UU 4.1761
4: A 2.5657, C 1.0569, G 0.2198, U 1.8991
(2, 6): GC 0.3299, CG 1.5314, UG 0.0000, GU 0.0000, UA 8.6345, AU 0.0000
(1, 7): GC 0.1281, CG 1.2754, UG 0.0000, GU 0.0000, UA 0.0000, AU 10.8001
(0, 8): GC 0.8674, CG 0.4990, UG 0.0000, GU 0.0000, UA 13.4914, AU 0.0000


step: 48, objective value: 0.8743, E[p(y|x)] approx: 0.5004, integral seq: GGCACGGCC, integral obj: 0.8595, learning rate: 0.01, time: 5.8e-05
1 GCGACACGC 0.5881 0.5309
2 CGGGCUUCG 0.03432 3.372
3 GGGGCGCCC 0.5894 0.5287
4 GGGUCACCC 0.5125 0.6684
5 GCGUUCCGC 0.588 0.531
6 GCGAGGCGC 0.4948 0.7036
7 GCGGAGCGC 0.4942 0.7049
8 CGGCCCCCG 0.527 0.6406
9 GCGUUCCGC 0.588 0.531
10 GCGUGCCGC 0.5877 0.5316
Boxplot: 5.894e-01 5.881e-01 5.880e-01 5.880e-01 5.877e-01 5.270e-01 5.125e-01 4.948e-01 4.942e-01 3.432e-02 
best samples
GGGGCGCCC 0.589

Distribution
(3, 5): AA 0.0427, AC 0.0307, AG 0.1248, AU 0.0187, CA 0.1193, CC 0.0802, CG 0.0638, CU 0.0596, GA 0.0187, GC 0.0433, GG 0.0564, GU 0.0932, UA 0.0262, UC 0.0937, UG 0.0531, UU 0.0757
4: A 0.2318, C 0.3326, G 0.2735, U 0.1622
(2, 6): GC 0.3780, CG 0.5152, UG 0.0432, GU 0.0446, UA 0.0000, AU 0.0190
(1, 7): GC 0.4632, CG 0.4615, UG 0.0389, GU 0.0182, UA 0.0182, AU 0.0000
(0, 8): GC 0.5317, CG 0.3665, UG 0.0285, GU 0.0600, UA 0.0000, AU 0.0132

Gradient
(3, 5): AA 1.2443, AC 0.0000, AG 0.5638, AU 0.0000, CA 0.0000, CC 0.7984, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 2.1886, GU 3.6175, UA 2.5507, UC 1.7012, UG 0.0000, UU 0.0000
4: A 0.3041, C 1.7262, G 0.4515, U 0.6550
(2, 6): GC 1.4207, CG 0.0000, UG 0.0000, GU 7.5545, UA 0.0000, AU 0.0000
(1, 7): GC 1.1247, CG 0.7655, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.8895, CG 1.0950, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 49, objective value: 1.039, E[p(y|x)] approx: 0.4666, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6.1e-05
1 AGCCCGGCU 0.3018 1.198
2 CGUAUGGCG 0.152 1.884
3 CGCUGCGCG 0.5604 0.5791
4 CGCAACGCG 0.152 1.884
5 GUGCGCCGC 0.07614 2.575
6 GCCGUUGGC 0.8593 0.1516
7 CGCAGGGCG 0.5544 0.5899
8 GCCUACGGC 0.8566 0.1548
9 GGCACGGCU 0.2946 1.222
10 GCCGUCGGC 0.8587 0.1523
Boxplot: 8.593e-01 8.587e-01 8.566e-01 5.604e-01 5.544e-01 3.018e-01 2.946e-01 1.520e-01 1.520e-01 7.614e-02 
best samples
GCCGUUGGC 0.859

Distribution
(3, 5): AA 0.0381, AC 0.0386, AG 0.1271, AU 0.0266, CA 0.1273, CC 0.0802, CG 0.0717, CU 0.0675, GA 0.0266, GC 0.0512, GG 0.0424, GU 0.0650, UA 0.0086, UC 0.0846, UG 0.0610, UU 0.0837
4: A 0.2366, C 0.3231, G 0.2769, U 0.1634
(2, 6): GC 0.3756, CG 0.5269, UG 0.0549, GU 0.0000, UA 0.0118, AU 0.0308
(1, 7): GC 0.4551, CG 0.4570, UG 0.0421, GU 0.0213, UA 0.0213, AU 0.0032
(0, 8): GC 0.5262, CG 0.3588, UG 0.0319, GU 0.0633, UA 0.0033, AU 0.0166

Gradient
(3, 5): AA 0.0000, AC 4.8830, AG 2.9084, AU 0.0000, CA 0.0000, CC 3.2125, CG 1.6703, CU 0.0000, GA 0.0000, GC 0.2973, GG 0.0000, GU 0.2335, UA 0.0000, UC 0.8677, UG 0.0000, UU 0.0000
4: A 0.8619, C 0.7490, G 1.3523, U 1.3385
(2, 6): GC 0.6857, CG 1.1258, UG 3.4293, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 1.6166, CG 0.1004, UG 6.1207, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5766, CG 1.3759, UG 0.0000, GU 1.9303, UA 0.0000, AU 7.2372


step: 50, objective value: 1.252, E[p(y|x)] approx: 0.5037, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6e-05
1 CGGAGGCCG 0.5204 0.6531
2 CGCCGCGCG 0.5602 0.5795
3 CGCACGGUG 0.07738 2.559
4 GCCCAAGGC 0.8595 0.1514
5 CGCGGGGCG 0.5524 0.5935
6 GGGUUCCCC 0.7234 0.3237
7 GCGUAUCGC 0.5884 0.5304
8 UGCCCAGUG 0.00242 6.024
9 CGCCAAGCG 0.562 0.5762
10 GGGAAGCCC 0.5912 0.5256
Boxplot: 8.595e-01 7.234e-01 5.912e-01 5.884e-01 5.620e-01 5.602e-01 5.524e-01 5.204e-01 7.738e-02 2.420e-03 
best samples
GCCCAAGGC 0.859

Distribution
(3, 5): AA 0.0468, AC 0.0000, AG 0.1067, AU 0.0353, CA 0.1360, CC 0.0567, CG 0.0637, CU 0.0762, GA 0.0353, GC 0.0570, GG 0.0511, GU 0.0713, UA 0.0173, UC 0.0846, UG 0.0697, UU 0.0924
4: A 0.2387, C 0.3264, G 0.2741, U 0.1608
(2, 6): GC 0.3775, CG 0.5244, UG 0.0294, GU 0.0087, UA 0.0205, AU 0.0395
(1, 7): GC 0.4508, CG 0.4679, UG 0.0000, GU 0.0332, UA 0.0332, AU 0.0150
(0, 8): GC 0.5315, CG 0.3561, UG 0.0429, GU 0.0551, UA 0.0144, AU 0.0000

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 3.5034, AU 0.0000, CA 4.9657, CC 1.0214, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 1.1618, GU 0.0000, UA 0.0000, UC 0.3827, UG 0.0000, UU 0.5742
4: A 0.7472, C 2.6296, G 0.6662, U 0.2013
(2, 6): GC 0.5386, CG 1.9992, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7213, CG 0.1457, UG 0.0000, GU 25.8781, UA 0.0000, AU 0.0000
(0, 8): GC 0.2881, CG 1.3932, UG 14.0304, GU 0.0000, UA 0.0000, AU 0.0000


step: 51, objective value: 0.4921, E[p(y|x)] approx: 0.6637, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.2e-05
1 GGGGCUCCC 0.7184 0.3307
2 GCCGCAGGC 0.859 0.152
3 GGGAGACCC 0.5068 0.6796
4 CCAGGUUGG 0.2582 1.354
5 GGCAGAGCC 0.8597 0.1511
6 GGCCGAGCC 0.8597 0.1511
7 GGCGCAGCU 0.2943 1.223
8 CGCUCAGCG 0.5622 0.5758
9 GGCUGAGCC 0.8597 0.1511
10 GCCGAAGGC 0.8591 0.1518
Boxplot: 8.597e-01 8.597e-01 8.597e-01 8.591e-01 8.590e-01 7.184e-01 5.622e-01 5.068e-01 2.943e-01 2.582e-01 
best samples
GGCUGAGCC 0.86

Distribution
(3, 5): AA 0.0541, AC 0.0073, AG 0.0789, AU 0.0425, CA 0.0936, CC 0.0538, CG 0.0710, CU 0.0834, GA 0.0425, GC 0.0642, GG 0.0467, GU 0.0786, UA 0.0246, UC 0.0880, UG 0.0769, UU 0.0939
4: A 0.2418, C 0.3107, G 0.2781, U 0.1694
(2, 6): GC 0.3763, CG 0.5086, UG 0.0336, GU 0.0130, UA 0.0247, AU 0.0438
(1, 7): GC 0.4519, CG 0.4748, UG 0.0084, GU 0.0000, UA 0.0415, AU 0.0234
(0, 8): GC 0.5405, CG 0.3541, UG 0.0000, GU 0.0670, UA 0.0263, AU 0.0119

Gradient
(3, 5): AA 1.5358, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.1615, CC 0.0000, CG 0.0000, CU 0.0000, GA 3.5899, GC 0.0000, GG 0.0000, GU 2.1444, UA 2.9589, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.0628, C 0.7343, G 0.8945, U 0.0000
(2, 6): GC 0.2685, CG 0.5025, UG 0.0000, GU 0.0000, UA 0.0000, AU 3.0939
(1, 7): GC 0.7219, CG 0.3492, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3270, CG 0.5450, UG 0.0000, GU 1.8244, UA 0.0000, AU 0.0000


step: 52, objective value: 1.305, E[p(y|x)] approx: 0.3581, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.6e-05
1 CGCCCGGCG 0.5602 0.5795
2 GGGAGGCCU 0.05787 2.85
3 GCCUCCGGC 0.8564 0.1551
4 CGCUACGCG 0.5605 0.579
5 CCCUCGGGG 0.1779 1.726
6 CCUUGGGGG 0.1539 1.871
7 UCCUGUGGA 0.3379 1.085
8 CCGCAGCGG 0.5447 0.6076
9 CCCUCGGGG 0.1779 1.726
10 CCUUGGGGG 0.1539 1.871
Boxplot: 8.564e-01 5.605e-01 5.602e-01 5.447e-01 3.379e-01 1.779e-01 1.779e-01 1.539e-01 1.539e-01 5.787e-02 
best samples
GCCUCCGGC 0.856

Distribution
(3, 5): AA 0.0452, AC 0.0137, AG 0.0854, AU 0.0490, CA 0.0984, CC 0.0603, CG 0.0775, CU 0.0899, GA 0.0131, GC 0.0707, GG 0.0532, GU 0.0636, UA 0.0015, UC 0.0945, UG 0.0834, UU 0.1004
4: A 0.2454, C 0.3076, G 0.2733, U 0.1736
(2, 6): GC 0.3801, CG 0.5100, UG 0.0400, GU 0.0194, UA 0.0312, AU 0.0193
(1, 7): GC 0.4465, CG 0.4731, UG 0.0102, GU 0.0018, UA 0.0433, AU 0.0252
(0, 8): GC 0.5418, CG 0.3532, UG 0.0045, GU 0.0533, UA 0.0308, AU 0.0164

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 3.3366, AU 0.0000, CA 0.0000, CC 0.0000, CG 1.5322, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.7766, UG 8.6246, UU 1.0810
4: A 0.4835, C 1.3613, G 2.8086, U 0.0000
(2, 6): GC 0.9097, CG 1.1472, UG 9.3462, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.8977, CG 1.9115, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.0286, CG 2.5373, UG 0.0000, GU 5.3476, UA 3.5192, AU 0.0000


step: 53, objective value: 0.4769, E[p(y|x)] approx: 0.65, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 7.2e-05
1 CCCACGGGG 0.5184 0.6571
2 GGUGGAACC 0.3081 1.177
3 GGCCUAGCC 0.8598 0.1511
4 GCCCCAGGC 0.8595 0.1514
5 CGGCUUCCG 0.5271 0.6404
6 GCGUACCGC 0.5877 0.5315
7 GCCCGAGGC 0.8599 0.1509
8 CCGACACGG 0.5456 0.6059
9 GCCUCCGGC 0.8564 0.1551
10 GCGCUUCGC 0.5781 0.548
Boxplot: 8.599e-01 8.598e-01 8.595e-01 8.564e-01 5.877e-01 5.781e-01 5.456e-01 5.271e-01 5.184e-01 3.081e-01 
best samples
GCCCGAGGC 0.86

Distribution
(3, 5): AA 0.0548, AC 0.0233, AG 0.0616, AU 0.0586, CA 0.1080, CC 0.0699, CG 0.0717, CU 0.0995, GA 0.0227, GC 0.0803, GG 0.0628, GU 0.0732, UA 0.0111, UC 0.0964, UG 0.0068, UU 0.0991
4: A 0.2522, C 0.3056, G 0.2569, U 0.1853
(2, 6): GC 0.3831, CG 0.5107, UG 0.0000, GU 0.0315, UA 0.0433, AU 0.0314
(1, 7): GC 0.4422, CG 0.4587, UG 0.0148, GU 0.0065, UA 0.0480, AU 0.0298
(0, 8): GC 0.5605, CG 0.3469, UG 0.0235, GU 0.0189, UA 0.0147, AU 0.0355

Gradient
(3, 5): AA 1.1053, AC 0.0000, AG 1.0661, AU 0.0000, CA 0.4197, CC 0.0000, CG 0.0000, CU 1.1941, GA 5.1812, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.7125, UG 0.0000, UU 0.0000
4: A 0.2107, C 0.5135, G 0.5171, U 0.7230
(2, 6): GC 0.6071, CG 0.2478, UG 0.0000, GU 0.0000, UA 2.7192, AU 0.0000
(1, 7): GC 0.4452, CG 0.6104, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5112, CG 0.5487, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 54, objective value: 1.17, E[p(y|x)] approx: 0.4149, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6.3e-05
1 CGCCUUGCG 0.5628 0.5749
2 GGGGGUCCC 0.7184 0.3307
3 GUCAAUGAC 0.2117 1.552
4 AGCCCGGCU 0.3018 1.198
5 CCUCAUGGG 0.05847 2.839
6 CCCGGGGGG 0.5947 0.5197
7 CGCCGAGCG 0.5619 0.5765
8 GCCCUUGGC 0.861 0.1497
9 CCUCACGGG 0.1259 2.072
10 CGUCACGCG 0.152 1.884
Boxplot: 8.610e-01 7.184e-01 5.947e-01 5.628e-01 5.619e-01 3.018e-01 2.117e-01 1.520e-01 1.259e-01 5.847e-02 
best samples
GCCCUUGGC 0.861

Distribution
(3, 5): AA 0.0483, AC 0.0279, AG 0.0555, AU 0.0631, CA 0.1083, CC 0.0744, CG 0.0763, CU 0.0921, GA 0.0000, GC 0.0848, GG 0.0673, GU 0.0777, UA 0.0156, UC 0.0937, UG 0.0113, UU 0.1037
4: A 0.2550, C 0.3054, G 0.2566, U 0.1830
(2, 6): GC 0.3830, CG 0.5142, UG 0.0060, GU 0.0375, UA 0.0221, AU 0.0374
(1, 7): GC 0.4395, CG 0.4543, UG 0.0166, GU 0.0082, UA 0.0498, AU 0.0316
(0, 8): GC 0.5572, CG 0.3431, UG 0.0253, GU 0.0206, UA 0.0165, AU 0.0373

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 2.4588, CA 0.5321, CC 5.3191, CG 1.5710, CU 3.8698, GA 0.0000, GC 0.0000, GG 0.7719, GU 0.4255, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 3.2733, C 0.3923, G 0.5561, U 0.3960
(2, 6): GC 0.0864, CG 0.8891, UG 114.0781, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 1.0385, CG 1.2285, UG 0.0000, GU 0.0000, UA 3.1197, AU 0.0000
(0, 8): GC 0.3648, CG 2.4674, UG 0.0000, GU 0.0000, UA 0.0000, AU 3.2152


step: 55, objective value: 0.6825, E[p(y|x)] approx: 0.5963, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.1e-05
1 CGCACAGCG 0.5622 0.5759
2 CCGAGCCGG 0.5456 0.6059
3 GCCCUUGGC 0.861 0.1497
4 GGCCCGGCC 0.8595 0.1514
5 CGUUACACG 0.1024 2.279
6 CCCUCCGGG 0.4951 0.703
7 CCCGUAGGG 0.6092 0.4956
8 GGCCUUGCC 0.8597 0.1512
9 GGCUCCGCC 0.8577 0.1535
10 GUCACCGAC 0.2102 1.56
Boxplot: 8.610e-01 8.597e-01 8.595e-01 8.577e-01 6.092e-01 5.622e-01 5.456e-01 4.951e-01 2.102e-01 1.024e-01 
best samples
GCCCUUGGC 0.861

Distribution
(3, 5): AA 0.0576, AC 0.0372, AG 0.0648, AU 0.0479, CA 0.1124, CC 0.0305, CG 0.0699, CU 0.0627, GA 0.0093, GC 0.0942, GG 0.0690, GU 0.0828, UA 0.0249, UC 0.1031, UG 0.0206, UU 0.1130
4: A 0.2338, C 0.3130, G 0.2626, U 0.1905
(2, 6): GC 0.3852, CG 0.5084, UG 0.0000, GU 0.0406, UA 0.0252, AU 0.0405
(1, 7): GC 0.4381, CG 0.4510, UG 0.0256, GU 0.0172, UA 0.0275, AU 0.0406
(0, 8): GC 0.5636, CG 0.3286, UG 0.0354, GU 0.0307, UA 0.0265, AU 0.0152

Gradient
(3, 5): AA 0.9994, AC 5.8215, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.2166, CU 0.4795, GA 5.3045, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 3.0420, UG 0.0000, UU 0.0000
4: A 0.9747, C 1.0043, G 0.2307, U 0.4180
(2, 6): GC 0.1573, CG 0.7749, UG 0.0000, GU 0.0000, UA 9.0435, AU 0.0000
(1, 7): GC 0.7558, CG 0.4333, UG 0.0000, GU 0.0000, UA 5.6631, AU 0.0000
(0, 8): GC 0.3842, CG 1.4182, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 56, objective value: 2.246, E[p(y|x)] approx: 0.3065, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.5e-05
1 UCGCCUUGG 0.003282 5.719
2 ACCGGUGGU 0.2957 1.218
3 GCGACACGC 0.5881 0.5309
4 UGGCUCCCG 0.09205 2.385
5 UAGCGCCUG 0.01041 4.565
6 GCGGUGCGC 0.4942 0.7048
7 CAGUACCUG 0.1231 2.095
8 GGCUCAGCC 0.8595 0.1514
9 UAGUGGCUG 0.01042 4.564
10 GCGUUCCGC 0.588 0.531
Boxplot: 8.595e-01 5.881e-01 5.880e-01 4.942e-01 2.957e-01 1.231e-01 9.205e-02 1.042e-02 1.041e-02 3.282e-03 
best samples
GGCUCAGCC 0.86

Distribution
(3, 5): AA 0.0543, AC 0.0000, AG 0.0715, AU 0.0546, CA 0.1191, CC 0.0372, CG 0.0744, CU 0.0647, GA 0.0000, GC 0.1009, GG 0.0757, GU 0.0895, UA 0.0316, UC 0.0794, UG 0.0273, UU 0.1197
4: A 0.2307, C 0.3095, G 0.2669, U 0.1929
(2, 6): GC 0.3906, CG 0.5076, UG 0.0069, GU 0.0475, UA 0.0000, AU 0.0474
(1, 7): GC 0.4384, CG 0.4546, UG 0.0335, GU 0.0251, UA 0.0000, AU 0.0485
(0, 8): GC 0.5628, CG 0.3174, UG 0.0384, GU 0.0337, UA 0.0295, AU 0.0182

Gradient
(3, 5): AA 0.9770, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 18.6642, CG 0.0000, CU 8.8460, GA 0.0000, GC 0.0000, GG 0.9316, GU 1.3608, UA 0.4785, UC 3.3082, UG 16.6916, UU 0.0000
4: A 0.9081, C 2.0681, G 3.8771, U 1.8770
(2, 6): GC 3.9366, CG 0.2698, UG 0.0000, GU 12.0325, UA 0.0000, AU 0.0000
(1, 7): GC 0.5786, CG 1.9149, UG 0.0000, GU 0.0000, UA 0.0000, AU 23.1612
(0, 8): GC 0.3408, CG 0.6600, UG 44.8802, GU 0.0000, UA 0.0000, AU 6.6957


step: 57, objective value: 1.147, E[p(y|x)] approx: 0.4488, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.6e-05
1 GGGUGUCCC 0.7328 0.3109
2 CGUCCAGCG 0.1533 1.875
3 GCCCGAGGC 0.8599 0.1509
4 GGCUCUGUC 0.092 2.386
5 UCCGACGGA 0.3281 1.114
6 GGUGCUGCC 0.421 0.865
7 GGCACGGCC 0.8595 0.1514
8 CUCUACGGG 0.04129 3.187
9 CCCGCCGGG 0.5999 0.511
10 GGUGACGCC 0.4003 0.9156
Boxplot: 8.599e-01 8.595e-01 7.328e-01 5.999e-01 4.210e-01 4.003e-01 3.281e-01 1.533e-01 9.200e-02 4.129e-02 
best samples
GCCCGAGGC 0.86

Distribution
(3, 5): AA 0.0599, AC 0.0154, AG 0.0869, AU 0.0700, CA 0.1344, CC 0.0000, CG 0.0898, CU 0.0000, GA 0.0154, GC 0.1162, GG 0.0817, GU 0.0913, UA 0.0422, UC 0.0617, UG 0.0000, UU 0.1351
4: A 0.2434, C 0.3107, G 0.2499, U 0.1960
(2, 6): GC 0.3691, CG 0.5228, UG 0.0248, GU 0.0000, UA 0.0179, AU 0.0653
(1, 7): GC 0.4473, CG 0.4501, UG 0.0481, GU 0.0398, UA 0.0147, AU 0.0000
(0, 8): GC 0.5760, CG 0.3274, UG 0.0000, GU 0.0504, UA 0.0462, AU 0.0000

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.1742, AU 0.0000, CA 1.5070, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 2.1860, GG 0.0000, GU 0.9476, UA 0.0000, UC 5.1691, UG 0.0000, UU 1.9965
4: A 2.1434, C 1.8632, G 0.1848, U 0.0000
(2, 6): GC 0.0842, CG 1.4347, UG 14.7270, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.9206, CG 0.3947, UG 6.6212, GU 5.9997, UA 0.0000, AU 0.0000
(0, 8): GC 0.8298, CG 1.7022, UG 0.0000, GU 0.0000, UA 2.4127, AU 0.0000


step: 58, objective value: 0.5207, E[p(y|x)] approx: 0.6788, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 5e-05
1 GCCCUAGGC 0.8602 0.1506
2 CGACGAUCG 0.1313 2.03
3 GGCAUUGCU 0.2949 1.221
4 GCCGUUGGC 0.8593 0.1516
5 GCCUGAGGC 0.8609 0.1498
6 GCCGGCGGC 0.8576 0.1536
7 GGCUUUGCC 0.8597 0.1512
8 GCGGGGCGC 0.4938 0.7057
9 GGGGCCCCC 0.7094 0.3433
10 GCCAGUGGC 0.8608 0.1498
Boxplot: 8.609e-01 8.608e-01 8.602e-01 8.597e-01 8.593e-01 8.576e-01 7.094e-01 4.938e-01 2.949e-01 1.313e-01 
best samples
GCCUGAGGC 0.861

Distribution
(3, 5): AA 0.0674, AC 0.0229, AG 0.0927, AU 0.0775, CA 0.1269, CC 0.0075, CG 0.0973, CU 0.0075, GA 0.0229, GC 0.1019, GG 0.0892, GU 0.0893, UA 0.0497, UC 0.0175, UG 0.0075, UU 0.1226
4: A 0.2325, C 0.3025, G 0.2586, U 0.2065
(2, 6): GC 0.3763, CG 0.5165, UG 0.0000, GU 0.0080, UA 0.0259, AU 0.0733
(1, 7): GC 0.4613, CG 0.4694, UG 0.0052, GU 0.0030, UA 0.0379, AU 0.0232
(0, 8): GC 0.5760, CG 0.3186, UG 0.0082, GU 0.0586, UA 0.0303, AU 0.0082

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 1.7700, CA 1.7188, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.4878, GG 0.7911, GU 0.1698, UA 0.3014, UC 0.0000, UG 0.0000, UU 0.1233
4: A 0.0000, C 0.1135, G 1.2334, U 0.8110
(2, 6): GC 0.2788, CG 0.4120, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.7687
(1, 7): GC 0.8119, CG 0.3113, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3395, CG 0.6371, UG 0.0000, GU 2.0835, UA 0.0000, AU 0.0000


step: 59, objective value: 0.6104, E[p(y|x)] approx: 0.6169, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.2e-05
1 CGGUCCCCG 0.5266 0.6412
2 AGCCCGGCU 0.3018 1.198
3 GGGGCUCCC 0.7184 0.3307
4 UCGUGUCGA 0.1296 2.043
5 CGCGCCGCG 0.5584 0.5827
6 GCCACAGGC 0.8605 0.1502
7 GCGGCGCGC 0.4939 0.7054
8 GCCUAAGGC 0.8601 0.1507
9 GGCGGUGCC 0.8594 0.1516
10 GCCACUGGC 0.8608 0.1499
Boxplot: 8.608e-01 8.605e-01 8.601e-01 8.594e-01 7.184e-01 5.584e-01 5.266e-01 4.939e-01 3.018e-01 1.296e-01 
best samples
GCCACUGGC 0.861

Distribution
(3, 5): AA 0.0708, AC 0.0262, AG 0.0960, AU 0.0631, CA 0.1130, CC 0.0108, CG 0.1006, CU 0.0108, GA 0.0262, GC 0.1003, GG 0.0846, GU 0.0910, UA 0.0500, UC 0.0208, UG 0.0108, UU 0.1247
4: A 0.2378, C 0.3068, G 0.2516, U 0.2037
(2, 6): GC 0.3793, CG 0.5181, UG 0.0058, GU 0.0138, UA 0.0317, AU 0.0514
(1, 7): GC 0.4551, CG 0.4681, UG 0.0070, GU 0.0049, UA 0.0398, AU 0.0251
(0, 8): GC 0.5777, CG 0.3174, UG 0.0133, GU 0.0429, UA 0.0354, AU 0.0133

Gradient
(3, 5): AA 0.2123, AC 0.0000, AG 0.0000, AU 0.2376, CA 0.0000, CC 0.0000, CG 1.1904, CU 0.0000, GA 0.0000, GC 0.5807, GG 0.8334, GU 0.5302, UA 0.3011, UC 3.0819, UG 0.0000, UU 1.6384
4: A 0.0634, C 1.2251, G 0.8723, U 0.0000
(2, 6): GC 0.9810, CG 0.4600, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6382, CG 0.6835, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2837, CG 0.3856, UG 0.0000, GU 0.0000, UA 5.7716, AU 8.9806


step: 60, objective value: 1.089, E[p(y|x)] approx: 0.5085, integral seq: GCCCCAGGC, integral obj: 0.8595, learning rate: 0.01, time: 6.6e-05
1 GCCUGGGGC 0.8607 0.15
2 CCCCUCGGG 0.4403 0.8202
3 GGCUUGGCC 0.8598 0.1511
4 GCCUUUGGC 0.8604 0.1504
5 GGGGCUUCC 0.09608 2.343
6 GUCCGAGAU 0.0317 3.451
7 CGCGAGGCG 0.5537 0.5912
8 GCCCGGGGC 0.8607 0.15
9 GGGCCAUCC 0.1118 2.191
10 GCCCUGGGU 0.4096 0.8926
Boxplot: 8.607e-01 8.607e-01 8.604e-01 8.598e-01 5.537e-01 4.403e-01 4.096e-01 1.118e-01 9.608e-02 3.170e-02 
best samples
GCCUGGGGC 0.861

Distribution
(3, 5): AA 0.0737, AC 0.0313, AG 0.1011, AU 0.0658, CA 0.1181, CC 0.0159, CG 0.0938, CU 0.0159, GA 0.0313, GC 0.0996, GG 0.0814, GU 0.0907, UA 0.0521, UC 0.0000, UG 0.0159, UU 0.1134
4: A 0.2426, C 0.2999, G 0.2483, U 0.2091
(2, 6): GC 0.3719, CG 0.5159, UG 0.0082, GU 0.0162, UA 0.0341, AU 0.0538
(1, 7): GC 0.4509, CG 0.4635, UG 0.0092, GU 0.0071, UA 0.0420, AU 0.0273
(0, 8): GC 0.5887, CG 0.3274, UG 0.0272, GU 0.0567, UA 0.0000, AU 0.0000

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 4.7782, CC 5.1557, CG 1.1114, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.7265, GU 2.5822, UA 0.0000, UC 0.0000, UG 1.8924, UU 0.1326
4: A 0.2437, C 1.5116, G 1.5109, U 0.9631
(2, 6): GC 0.0000, CG 1.2322, UG 0.0000, GU 28.0395, UA 0.0000, AU 0.0000
(1, 7): GC 1.1701, CG 0.4667, UG 0.0000, GU 0.0000, UA 8.2217, AU 0.0000
(0, 8): GC 0.8724, CG 0.4311, UG 0.0000, GU 7.6572, UA 0.0000, AU 0.0000


step: 61, objective value: 1.174, E[p(y|x)] approx: 0.4874, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 7.2e-05
1 CCCAGAGGG 0.7072 0.3464
2 CGCGCUGUG 0.0788 2.541
3 CCCGGAGGG 0.6092 0.4957
4 GCCAAGGGC 0.8568 0.1546
5 CUGAAGCGG 0.0428 3.151
6 CGCACGGCG 0.5602 0.5794
7 CCCGGGGGG 0.5947 0.5197
8 GCCAUUGGC 0.8609 0.1498
9 CUGAACCGG 0.04285 3.15
10 CGGGAGCCG 0.5205 0.6529
Boxplot: 8.609e-01 8.568e-01 7.072e-01 6.092e-01 5.947e-01 5.602e-01 5.205e-01 7.880e-02 4.285e-02 4.280e-02 
best samples
GCCAUUGGC 0.861

Distribution
(3, 5): AA 0.0823, AC 0.0398, AG 0.1096, AU 0.0743, CA 0.0789, CC 0.0000, CG 0.0912, CU 0.0245, GA 0.0398, GC 0.1081, GG 0.0827, GU 0.0734, UA 0.0606, UC 0.0085, UG 0.0055, UU 0.1206
4: A 0.2508, C 0.2954, G 0.2438, U 0.2101
(2, 6): GC 0.3776, CG 0.5093, UG 0.0139, GU 0.0000, UA 0.0398, AU 0.0595
(1, 7): GC 0.4509, CG 0.4705, UG 0.0209, GU 0.0187, UA 0.0000, AU 0.0390
(0, 8): GC 0.5939, CG 0.3370, UG 0.0412, GU 0.0000, UA 0.0140, AU 0.0140

Gradient
(3, 5): AA 0.4211, AC 7.9108, AG 3.5444, AU 0.2015, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 1.2447, GC 0.0000, GG 1.4187, GU 3.4597, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 2.8350, C 1.0563, G 0.5587, U 0.0713
(2, 6): GC 1.8419, CG 0.9398, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.2733, CG 0.3541, UG 30.1556, GU 13.5559, UA 0.0000, AU 0.0000
(0, 8): GC 0.0513, CG 3.3934, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 62, objective value: 0.9584, E[p(y|x)] approx: 0.4666, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.2e-05
1 GGCCAGGCC 0.8598 0.1511
2 GACAAUGUC 0.2119 1.552
3 CCACAGUGG 0.2571 1.358
4 CGCCAAGCG 0.562 0.5762
5 GGCAUGGCC 0.8598 0.1511
6 GCUCCGAGC 0.314 1.158
7 GCUUAAGGC 0.3137 1.159
8 GCGACGUGC 0.1142 2.17
9 GGCAUUGCC 0.8597 0.1512
10 GCUACAAGC 0.3143 1.157
Boxplot: 8.598e-01 8.598e-01 8.597e-01 5.620e-01 3.143e-01 3.140e-01 3.137e-01 2.571e-01 2.119e-01 1.142e-01 
best samples
GGCCAGGCC 0.86

Distribution
(3, 5): AA 0.0876, AC 0.0000, AG 0.0837, AU 0.0818, CA 0.0884, CC 0.0095, CG 0.1008, CU 0.0340, GA 0.0369, GC 0.1177, GG 0.0780, GU 0.0484, UA 0.0702, UC 0.0181, UG 0.0150, UU 0.1301
4: A 0.2337, C 0.2961, G 0.2495, U 0.2207
(2, 6): GC 0.3638, CG 0.5045, UG 0.0185, GU 0.0046, UA 0.0444, AU 0.0641
(1, 7): GC 0.4596, CG 0.4784, UG 0.0000, GU 0.0000, UA 0.0115, AU 0.0504
(0, 8): GC 0.5991, CG 0.3088, UG 0.0469, GU 0.0057, UA 0.0197, AU 0.0197

Gradient
(3, 5): AA 1.3217, AC 0.0000, AG 2.7731, AU 2.0806, CA 0.6520, CC 0.0000, CG 2.6478, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 1.6527, UC 0.0000, UG 0.0000, UU 0.0000
4: A 2.0525, C 1.5146, G 0.0000, U 0.1370
(2, 6): GC 0.0000, CG 0.5116, UG 6.2666, GU 46.7960, UA 5.2129, AU 2.1179
(1, 7): GC 0.2240, CG 1.4638, UG 0.0000, GU 0.0000, UA 0.0000, AU 3.0757
(0, 8): GC 1.2768, CG 0.6264, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 63, objective value: 0.4, E[p(y|x)] approx: 0.6875, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.1e-05
1 CGCUCCGCG 0.5605 0.579
2 GGCACAGCC 0.8595 0.1514
3 GGCGCAGCC 0.8594 0.1515
4 GCCUUUGGC 0.8604 0.1504
5 GCCCUAGGC 0.8602 0.1506
6 CGGAGACCG 0.5197 0.6545
7 GGGCUUCCC 0.7365 0.3058
8 GGGGGACCC 0.5055 0.6821
9 GCGUGUCGC 0.5884 0.5304
10 CGGAGUCCG 0.5251 0.6442
Boxplot: 8.604e-01 8.602e-01 8.595e-01 8.594e-01 7.365e-01 5.884e-01 5.605e-01 5.251e-01 5.197e-01 5.055e-01 
best samples
GCCUUUGGC 0.86

Distribution
(3, 5): AA 0.0813, AC 0.0070, AG 0.0629, AU 0.0680, CA 0.0888, CC 0.0165, CG 0.0812, CU 0.0409, GA 0.0438, GC 0.1246, GG 0.0849, GU 0.0553, UA 0.0606, UC 0.0250, UG 0.0220, UU 0.1371
4: A 0.2224, C 0.2903, G 0.2587, U 0.2286
(2, 6): GC 0.3892, CG 0.5248, UG 0.0000, GU 0.0000, UA 0.0177, AU 0.0683
(1, 7): GC 0.4653, CG 0.4717, UG 0.0079, GU 0.0079, UA 0.0194, AU 0.0276
(0, 8): GC 0.5895, CG 0.3057, UG 0.0501, GU 0.0089, UA 0.0229, AU 0.0229

Gradient
(3, 5): AA 0.9911, AC 0.0000, AG 0.0000, AU 0.9474, CA 0.1695, CC 0.0000, CG 0.0000, CU 0.7473, GA 1.9015, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 2.3149, UG 0.0000, UU 0.4966
4: A 0.0000, C 0.3038, G 0.9706, U 0.2654
(2, 6): GC 0.7239, CG 0.2254, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6809, CG 0.1762, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3600, CG 0.6141, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 64, objective value: 1.37, E[p(y|x)] approx: 0.4382, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.3e-05
1 CGGACUCCG 0.5251 0.6441
2 GGGAAACCC 0.5068 0.6796
3 UCGAAGCGG 0.03369 3.391
4 GCCGUCGGC 0.8587 0.1523
5 GGCGUGGCC 0.8596 0.1513
6 GGAGAGUCC 0.3618 1.017
7 CGGUUACCG 0.1106 2.202
8 CGGUGGCCG 0.522 0.6501
9 GGGGAGCCC 0.5895 0.5285
10 UGAGAGUCG 0.01371 4.289
Boxplot: 8.596e-01 8.587e-01 5.895e-01 5.251e-01 5.220e-01 5.068e-01 3.618e-01 1.106e-01 3.369e-02 1.371e-02 
best samples
GGCGUGGCC 0.86

Distribution
(3, 5): AA 0.0761, AC 0.0117, AG 0.0676, AU 0.0632, CA 0.0918, CC 0.0212, CG 0.0860, CU 0.0382, GA 0.0296, GC 0.1293, GG 0.0897, GU 0.0600, UA 0.0653, UC 0.0066, UG 0.0267, UU 0.1369
4: A 0.2263, C 0.2911, G 0.2529, U 0.2298
(2, 6): GC 0.3835, CG 0.5241, UG 0.0016, GU 0.0016, UA 0.0193, AU 0.0699
(1, 7): GC 0.4600, CG 0.4714, UG 0.0094, GU 0.0094, UA 0.0208, AU 0.0291
(0, 8): GC 0.5876, CG 0.3012, UG 0.0517, GU 0.0105, UA 0.0245, AU 0.0245

Gradient
(3, 5): AA 0.8927, AC 0.0000, AG 5.0126, AU 1.0184, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.1178, GG 6.6757, GU 0.0000, UA 3.3715, UC 0.0000, UG 2.4322, UU 0.0000
4: A 4.3770, C 0.2213, G 0.2571, U 1.0905
(2, 6): GC 2.1107, CG 0.0579, UG 0.0000, GU 0.0000, UA 0.0000, AU 7.5878
(1, 7): GC 2.2093, CG 0.7516, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.4303, CG 1.1607, UG 14.8576, GU 0.0000, UA 0.0000, AU 0.0000


step: 65, objective value: 0.4851, E[p(y|x)] approx: 0.6435, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.3e-05
1 GGGAGACCC 0.5068 0.6796
2 GCCUUAGGC 0.8599 0.1509
3 GGGGAUCCC 0.7184 0.3307
4 CGCACUGCG 0.5629 0.5747
5 GGGCGACCC 0.5144 0.6647
6 GGCCGAGCC 0.8597 0.1511
7 GGGUUUCCC 0.7328 0.3109
8 GCUGGCAGC 0.3119 1.165
9 GGGCGACCC 0.5144 0.6647
10 GGCGGCGCC 0.8536 0.1583
Boxplot: 8.599e-01 8.597e-01 8.536e-01 7.328e-01 7.184e-01 5.629e-01 5.144e-01 5.144e-01 5.068e-01 3.119e-01 
best samples
GCCUUAGGC 0.86

Distribution
(3, 5): AA 0.0794, AC 0.0239, AG 0.0297, AU 0.0653, CA 0.1040, CC 0.0334, CG 0.0982, CU 0.0504, GA 0.0418, GC 0.1404, GG 0.0351, GU 0.0722, UA 0.0438, UC 0.0188, UG 0.0146, UU 0.1491
4: A 0.1974, C 0.3037, G 0.2652, U 0.2337
(2, 6): GC 0.3787, CG 0.5398, UG 0.0178, GU 0.0178, UA 0.0355, AU 0.0103
(1, 7): GC 0.4428, CG 0.4688, UG 0.0143, GU 0.0143, UA 0.0258, AU 0.0340
(0, 8): GC 0.5968, CG 0.3031, UG 0.0000, GU 0.0241, UA 0.0380, AU 0.0380

Gradient
(3, 5): AA 0.8559, AC 0.0000, AG 0.0000, AU 0.8805, CA 1.4230, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.9428, GG 0.0000, GU 0.4578, UA 0.3445, UC 0.0000, UG 0.0000, UU 0.2085
4: A 0.1675, C 0.1892, G 1.3137, U 0.1976
(2, 6): GC 0.7000, CG 0.1917, UG 0.0000, GU 0.0000, UA 3.2792, AU 0.0000
(1, 7): GC 0.7983, CG 0.2807, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.7165, CG 0.1896, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 66, objective value: 1.349, E[p(y|x)] approx: 0.4358, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.8e-05
1 UCGAAACGA 0.1297 2.043
2 CCCCGGGGG 0.6961 0.3622
3 GCCAAUGGC 0.8609 0.1498
4 GCUCGAGGC 0.3136 1.16
5 GAGACACUC 0.1836 1.695
6 GGCACAGCC 0.8595 0.1514
7 AGGGGCCCU 0.2643 1.331
8 CGCAACGUG 0.00868 4.747
9 GAGAAGCUC 0.1837 1.694
10 GGCGCCGCC 0.8575 0.1537
Boxplot: 8.609e-01 8.595e-01 8.575e-01 6.961e-01 3.136e-01 2.643e-01 1.837e-01 1.836e-01 1.297e-01 8.680e-03 
best samples
GCCAAUGGC 0.861

Distribution
(3, 5): AA 0.0740, AC 0.0271, AG 0.0329, AU 0.0597, CA 0.0930, CC 0.0366, CG 0.1014, CU 0.0536, GA 0.0450, GC 0.1341, GG 0.0383, GU 0.0709, UA 0.0436, UC 0.0220, UG 0.0178, UU 0.1502
4: A 0.2004, C 0.3065, G 0.2567, U 0.2364
(2, 6): GC 0.3786, CG 0.5448, UG 0.0248, GU 0.0248, UA 0.0097, AU 0.0173
(1, 7): GC 0.4366, CG 0.4678, UG 0.0161, GU 0.0161, UA 0.0276, AU 0.0358
(0, 8): GC 0.5911, CG 0.3027, UG 0.0015, GU 0.0256, UA 0.0395, AU 0.0395

Gradient
(3, 5): AA 5.2529, AC 17.5276, AG 5.1480, AU 0.2512, CA 1.2469, CC 0.0000, CG 0.3574, CU 0.0000, GA 0.0000, GC 1.1066, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 4.3086, C 0.6526, G 1.1112, U 0.0000
(2, 6): GC 1.7862, CG 1.0212, UG 4.6775, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.3746, CG 0.7941, UG 0.0000, GU 29.4814, UA 0.0000, AU 9.4689
(0, 8): GC 0.8465, CG 1.6875, UG 0.0000, GU 0.0000, UA 5.1691, AU 3.3669


step: 67, objective value: 0.8257, E[p(y|x)] approx: 0.5668, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.1e-05
1 GUCGUUGAC 0.2115 1.554
2 GGCCCCGCC 0.8577 0.1535
3 CGCGUUGCG 0.5609 0.5782
4 CCCUCAGGG 0.6738 0.3948
5 GCCGGCGGC 0.8576 0.1536
6 CCGCCAUGG 0.1008 2.294
7 GCCGGCGGC 0.8576 0.1536
8 GCCCUAGGC 0.8602 0.1506
9 GCGGGCCGC 0.5873 0.5322
10 CCGGGCUGG 0.101 2.293
Boxplot: 8.602e-01 8.577e-01 8.576e-01 8.576e-01 6.738e-01 5.873e-01 5.609e-01 2.115e-01 1.010e-01 1.008e-01 
best samples
GCCCUAGGC 0.86

Distribution
(3, 5): AA 0.0317, AC 0.0000, AG 0.0000, AU 0.0673, CA 0.0907, CC 0.0467, CG 0.1079, CU 0.0637, GA 0.0551, GC 0.1332, GG 0.0485, GU 0.0810, UA 0.0537, UC 0.0321, UG 0.0280, UU 0.1603
4: A 0.1725, C 0.3151, G 0.2608, U 0.2516
(2, 6): GC 0.3713, CG 0.5452, UG 0.0000, GU 0.0354, UA 0.0203, AU 0.0278
(1, 7): GC 0.4488, CG 0.4758, UG 0.0320, GU 0.0000, UA 0.0435, AU 0.0000
(0, 8): GC 0.6011, CG 0.3043, UG 0.0200, GU 0.0440, UA 0.0063, AU 0.0243

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 2.6960, CC 0.3284, CG 0.0000, CU 0.0000, GA 0.0000, GC 2.3510, GG 0.0000, GU 2.6315, UA 0.7351, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.0000, C 0.9020, G 1.2011, U 0.9072
(2, 6): GC 0.1433, CG 0.5756, UG 0.0000, GU 12.9701, UA 0.0000, AU 0.0000
(1, 7): GC 0.1631, CG 1.2552, UG 0.0000, GU 0.0000, UA 3.5738, AU 0.0000
(0, 8): GC 0.4487, CG 1.8271, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 68, objective value: 0.5516, E[p(y|x)] approx: 0.6373, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.9e-05
1 CCGAAUCGG 0.5456 0.6058
2 CGGACUCCG 0.5251 0.6441
3 GGGGACCCC 0.708 0.3453
4 CCGUUUCGG 0.5456 0.6059
5 GGGCAUCCC 0.7365 0.3058
6 GGGUGUCCC 0.7328 0.3109
7 GGGUAUCCU 0.1237 2.09
8 GGCCAGGCC 0.8598 0.1511
9 GGGCAUCCC 0.7365 0.3058
10 GGCCAGGCC 0.8598 0.1511
Boxplot: 8.598e-01 8.598e-01 7.365e-01 7.365e-01 7.328e-01 7.080e-01 5.456e-01 5.456e-01 5.251e-01 1.237e-01 
best samples
GGCCAGGCC 0.86

Distribution
(3, 5): AA 0.0371, AC 0.0055, AG 0.0055, AU 0.0728, CA 0.0692, CC 0.0489, CG 0.1134, CU 0.0692, GA 0.0606, GC 0.1152, GG 0.0539, GU 0.0602, UA 0.0518, UC 0.0376, UG 0.0334, UU 0.1658
4: A 0.1800, C 0.3137, G 0.2563, U 0.2501
(2, 6): GC 0.3784, CG 0.5480, UG 0.0085, GU 0.0000, UA 0.0288, AU 0.0363
(1, 7): GC 0.4555, CG 0.4715, UG 0.0403, GU 0.0083, UA 0.0161, AU 0.0083
(0, 8): GC 0.6004, CG 0.2898, UG 0.0238, GU 0.0478, UA 0.0101, AU 0.0281

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 1.7179, CA 0.0000, CC 0.0000, CG 0.2665, CU 0.8840, GA 0.0000, GC 0.2998, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 1.8136
4: A 2.1972, C 0.2054, G 0.1213, U 0.2423
(2, 6): GC 1.3778, CG 0.0552, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.9450, CG 0.2570, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2615, CG 0.6403, UG 0.0000, GU 4.3714, UA 0.0000, AU 0.0000


step: 69, objective value: 0.6553, E[p(y|x)] approx: 0.6169, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.2e-05
1 UCCGCAGGG 0.05541 2.893
2 CGCUGUGCG 0.5629 0.5747
3 GCCUCUGGC 0.8609 0.1498
4 GGGUGUCCC 0.7328 0.3109
5 CGCGAAGCG 0.5602 0.5795
6 GGCGUAGCC 0.8596 0.1513
7 CGCCCUGCG 0.5628 0.5748
8 GCCGGCGGC 0.8576 0.1536
9 CGCGUCGCG 0.5584 0.5827
10 CGCGUCGCG 0.5584 0.5827
Boxplot: 8.609e-01 8.596e-01 8.576e-01 7.328e-01 5.629e-01 5.628e-01 5.602e-01 5.584e-01 5.584e-01 5.541e-02 
best samples
GCCUCUGGC 0.861

Distribution
(3, 5): AA 0.0402, AC 0.0086, AG 0.0086, AU 0.0587, CA 0.0723, CC 0.0520, CG 0.1139, CU 0.0635, GA 0.0637, GC 0.1153, GG 0.0570, GU 0.0633, UA 0.0549, UC 0.0407, UG 0.0365, UU 0.1508
4: A 0.1649, C 0.3185, G 0.2620, U 0.2545
(2, 6): GC 0.3670, CG 0.5498, UG 0.0109, GU 0.0024, UA 0.0312, AU 0.0387
(1, 7): GC 0.4480, CG 0.4710, UG 0.0423, GU 0.0103, UA 0.0181, AU 0.0103
(0, 8): GC 0.6066, CG 0.2922, UG 0.0325, GU 0.0129, UA 0.0189, AU 0.0369

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.9056, GA 5.6903, GC 1.1440, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.6867
4: A 0.3513, C 1.1358, G 0.3966, U 0.5173
(2, 6): GC 0.0847, CG 1.1353, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7492, CG 0.6787, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1262, CG 0.9904, UG 8.8903, GU 0.0000, UA 0.0000, AU 0.0000


step: 70, objective value: 1.826, E[p(y|x)] approx: 0.2913, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.5e-05
1 GGGUGUUCC 0.09533 2.35
2 GCGUCUCGU 0.1537 1.873
3 CCGCACCGG 0.5451 0.6069
4 GCGCUGCGC 0.4868 0.72
5 CCCUUUGGG 0.6925 0.3675
6 GGGUCCCCU 0.1195 2.124
7 UUGCCACGA 0.00548 5.207
8 GUCUAGGAC 0.2117 1.552
9 CCGCACCGG 0.5451 0.6069
10 GGGACGCCU 0.05785 2.85
Boxplot: 6.925e-01 5.451e-01 5.451e-01 4.868e-01 2.117e-01 1.537e-01 1.195e-01 9.533e-02 5.785e-02 5.480e-03 
best samples
CCCUUUGGG 0.692

Distribution
(3, 5): AA 0.0455, AC 0.0138, AG 0.0138, AU 0.0640, CA 0.0776, CC 0.0573, CG 0.1191, CU 0.0597, GA 0.0120, GC 0.1091, GG 0.0623, GU 0.0685, UA 0.0602, UC 0.0460, UG 0.0418, UU 0.1492
4: A 0.1674, C 0.3132, G 0.2640, U 0.2554
(2, 6): GC 0.3682, CG 0.5405, UG 0.0129, GU 0.0044, UA 0.0332, AU 0.0408
(1, 7): GC 0.4429, CG 0.4666, UG 0.0447, GU 0.0127, UA 0.0204, AU 0.0127
(0, 8): GC 0.6141, CG 0.2911, UG 0.0000, GU 0.0216, UA 0.0276, AU 0.0456

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 20.5861, AU 0.0000, CA 6.7116, CC 2.1179, CG 0.6044, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 4.6188, UG 3.7141, UU 3.0776
4: A 1.6521, C 3.8490, G 0.8902, U 0.4258
(2, 6): GC 3.7988, CG 0.3552, UG 0.0000, GU 53.1574, UA 0.0000, AU 0.0000
(1, 7): GC 1.6538, CG 0.8946, UG 11.6482, GU 0.0000, UA 7.5953, AU 0.0000
(0, 8): GC 0.7528, CG 0.5432, UG 0.0000, GU 31.6600, UA 18.8632, AU 0.0000


step: 71, objective value: 0.6949, E[p(y|x)] approx: 0.5946, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.3e-05
1 CGCAUAGCG 0.5622 0.5758
2 GGCCGAGCC 0.8597 0.1511
3 GGCGUCGCC 0.8575 0.1537
4 GGGGUCCCC 0.7095 0.3433
5 GGCGUCGCC 0.8575 0.1537
6 ACCUCCGGU 0.2894 1.24
7 GGCCCAGCC 0.8595 0.1514
8 GGCGUGGUC 0.09191 2.387
9 CGCCUUGCG 0.5628 0.5749
10 ACCGCUGGU 0.2958 1.218
Boxplot: 8.597e-01 8.595e-01 8.575e-01 8.575e-01 7.095e-01 5.628e-01 5.622e-01 2.958e-01 2.894e-01 9.191e-02 
best samples
GGCCGAGCC 0.86

Distribution
(3, 5): AA 0.0603, AC 0.0287, AG 0.0000, AU 0.0788, CA 0.0253, CC 0.0509, CG 0.1279, CU 0.0745, GA 0.0269, GC 0.1239, GG 0.0771, GU 0.0834, UA 0.0750, UC 0.0146, UG 0.0195, UU 0.1332
4: A 0.1680, C 0.2917, G 0.2722, U 0.2682
(2, 6): GC 0.3394, CG 0.5461, UG 0.0221, GU 0.0000, UA 0.0424, AU 0.0500
(1, 7): GC 0.4490, CG 0.4803, UG 0.0000, GU 0.0354, UA 0.0000, AU 0.0354
(0, 8): GC 0.6221, CG 0.3012, UG 0.0155, GU 0.0000, UA 0.0000, AU 0.0612

Gradient
(3, 5): AA 0.9545, AC 0.0000, AG 0.0000, AU 0.0000, CA 1.1966, CC 0.0000, CG 0.0000, CU 0.7717, GA 0.0000, GC 0.5249, GG 3.0951, GU 1.4611, UA 0.0000, UC 8.4810, UG 0.0000, UU 0.0000
4: A 0.0000, C 0.8944, G 0.0555, U 1.5619
(2, 6): GC 0.1011, CG 1.2095, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.4686, CG 0.5118, UG 0.0000, GU 6.7507, UA 0.0000, AU 0.0000
(0, 8): GC 0.5369, CG 0.3821, UG 0.0000, GU 0.0000, UA 0.0000, AU 4.0180


step: 72, objective value: 0.6433, E[p(y|x)] approx: 0.5583, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.2e-05
1 CGGAAUCCG 0.5252 0.644
2 CGGGCCCCG 0.5246 0.645
3 GCCAGCGGC 0.8597 0.1512
4 GCGGCGCGC 0.4939 0.7054
5 GCCCAUGGC 0.861 0.1497
6 GGACAUUCC 0.3617 1.017
7 GGGUGGCCC 0.5991 0.5123
8 GGGGACCCC 0.708 0.3453
9 GCACAUUGC 0.2877 1.246
10 GGACAUUCC 0.3617 1.017
Boxplot: 8.610e-01 8.597e-01 7.080e-01 5.991e-01 5.252e-01 5.246e-01 4.939e-01 3.617e-01 3.617e-01 2.877e-01 
best samples
GCCCAUGGC 0.861

Distribution
(3, 5): AA 0.0571, AC 0.0350, AG 0.0063, AU 0.0851, CA 0.0196, CC 0.0573, CG 0.1342, CU 0.0731, GA 0.0332, GC 0.1250, GG 0.0525, GU 0.0751, UA 0.0813, UC 0.0000, UG 0.0258, UU 0.1395
4: A 0.1742, C 0.2890, G 0.2779, U 0.2588
(2, 6): GC 0.3406, CG 0.5362, UG 0.0243, GU 0.0022, UA 0.0446, AU 0.0521
(1, 7): GC 0.4534, CG 0.4842, UG 0.0090, GU 0.0000, UA 0.0090, AU 0.0444
(0, 8): GC 0.6250, CG 0.3056, UG 0.0238, GU 0.0082, UA 0.0082, AU 0.0292

Gradient
(3, 5): AA 0.0000, AC 0.4324, AG 0.0000, AU 0.7569, CA 0.0000, CC 0.0000, CG 0.0000, CU 4.6923, GA 0.0000, GC 0.7922, GG 1.3441, GU 0.0000, UA 0.0000, UC 0.0000, UG 1.9867, UU 0.0000
4: A 2.5361, C 0.4672, G 0.2388, U 0.0000
(2, 6): GC 0.8374, CG 0.0561, UG 0.0000, GU 0.0000, UA 0.0000, AU 6.2896
(1, 7): GC 0.9221, CG 0.4651, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.8230, CG 0.4218, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 73, objective value: 0.5652, E[p(y|x)] approx: 0.5812, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6e-05
1 GGGGCUCCC 0.7184 0.3307
2 CGGAAUCCG 0.5252 0.644
3 GCCGCUGGC 0.8592 0.1517
4 CCCCAGGGG 0.4351 0.8322
5 CCGAUACGG 0.5456 0.6058
6 CCGCGGCGG 0.5425 0.6116
7 GGGGCUCCC 0.7184 0.3307
8 GCGGAGCGC 0.4942 0.7049
9 GCGCUGCGC 0.4868 0.72
10 GCGCGGCGC 0.4868 0.72
Boxplot: 8.592e-01 7.184e-01 7.184e-01 5.456e-01 5.425e-01 5.252e-01 4.942e-01 4.868e-01 4.868e-01 4.351e-01 
best samples
GCCGCUGGC 0.859

Distribution
(3, 5): AA 0.0633, AC 0.0369, AG 0.0126, AU 0.0838, CA 0.0259, CC 0.0635, CG 0.1405, CU 0.0324, GA 0.0394, GC 0.1233, GG 0.0453, GU 0.0813, UA 0.0876, UC 0.0063, UG 0.0122, UU 0.1458
4: A 0.1570, C 0.2925, G 0.2836, U 0.2669
(2, 6): GC 0.3442, CG 0.5476, UG 0.0363, GU 0.0142, UA 0.0565, AU 0.0012
(1, 7): GC 0.4464, CG 0.4818, UG 0.0113, GU 0.0023, UA 0.0113, AU 0.0467
(0, 8): GC 0.6188, CG 0.3034, UG 0.0259, GU 0.0103, UA 0.0103, AU 0.0313

Gradient
(3, 5): AA 0.9564, AC 0.0000, AG 0.0000, AU 0.7688, CA 0.0000, CC 0.0000, CG 2.0531, CU 0.0000, GA 0.0000, GC 0.0000, GG 1.5562, GU 1.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 1.3894, C 0.2780, G 0.4695, U 0.4967
(2, 6): GC 1.3562, CG 0.1797, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.2924, CG 0.9020, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.4780, CG 0.8877, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 74, objective value: 0.5736, E[p(y|x)] approx: 0.6361, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.6e-05
1 GCGUUACGC 0.1143 2.169
2 GGGGCUCCC 0.7184 0.3307
3 GGGCAACCC 0.5144 0.6647
4 GCCUUAGGC 0.8599 0.1509
5 GCCUUAGGC 0.8599 0.1509
6 GCCUUUGGC 0.8604 0.1504
7 GCGUAUCGC 0.5884 0.5304
8 GGUGCUGCC 0.421 0.865
9 GCCUCUGGC 0.8609 0.1498
10 CGCUUUGCG 0.563 0.5745
Boxplot: 8.609e-01 8.604e-01 8.599e-01 8.599e-01 7.184e-01 5.884e-01 5.630e-01 5.144e-01 4.210e-01 1.143e-01 
best samples
GCCUCUGGC 0.861

Distribution
(3, 5): AA 0.0577, AC 0.0409, AG 0.0165, AU 0.0800, CA 0.0298, CC 0.0675, CG 0.1239, CU 0.0364, GA 0.0434, GC 0.1273, GG 0.0337, GU 0.0753, UA 0.0915, UC 0.0102, UG 0.0161, UU 0.1497
4: A 0.1497, C 0.2963, G 0.2855, U 0.2685
(2, 6): GC 0.3332, CG 0.5484, UG 0.0388, GU 0.0167, UA 0.0591, AU 0.0038
(1, 7): GC 0.4455, CG 0.4748, UG 0.0133, GU 0.0043, UA 0.0133, AU 0.0487
(0, 8): GC 0.6163, CG 0.2968, UG 0.0281, GU 0.0126, UA 0.0126, AU 0.0336

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 2.2277, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 1.5885, UA 2.6993, UC 0.0000, UG 0.0000, UU 0.9384
4: A 0.7985, C 0.4541, G 0.0000, U 1.1901
(2, 6): GC 1.1090, CG 0.2145, UG 2.2270, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.5465, CG 0.6953, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.8375, CG 0.1935, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 75, objective value: 1.197, E[p(y|x)] approx: 0.4659, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5e-05
1 GCCUAUGGC 0.861 0.1496
2 CGCGGCGCG 0.5584 0.5827
3 CCCGUAGGG 0.6092 0.4956
4 GGCUCGGCC 0.8595 0.1514
5 CGGUUACCG 0.1106 2.202
6 CAGGGGCUG 0.1227 2.098
7 GCCUCAGGC 0.86 0.1508
8 UCGUGGCGG 0.03367 3.391
9 CGGUGACCG 0.5213 0.6514
10 CAGGGGCUG 0.1227 2.098
Boxplot: 8.610e-01 8.600e-01 8.595e-01 6.092e-01 5.584e-01 5.213e-01 1.227e-01 1.227e-01 1.106e-01 3.367e-02 
best samples
GCCUAUGGC 0.861

Distribution
(3, 5): AA 0.0624, AC 0.0455, AG 0.0212, AU 0.0847, CA 0.0122, CC 0.0721, CG 0.1285, CU 0.0410, GA 0.0480, GC 0.1319, GG 0.0384, GU 0.0640, UA 0.0692, UC 0.0149, UG 0.0208, UU 0.1450
4: A 0.1478, C 0.2979, G 0.2916, U 0.2628
(2, 6): GC 0.3280, CG 0.5522, UG 0.0225, GU 0.0226, UA 0.0650, AU 0.0097
(1, 7): GC 0.4421, CG 0.4699, UG 0.0154, GU 0.0064, UA 0.0154, AU 0.0508
(0, 8): GC 0.6096, CG 0.2966, UG 0.0298, GU 0.0143, UA 0.0143, AU 0.0353

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 1.0314, GC 0.4416, GG 10.9397, GU 0.0000, UA 4.3411, UC 0.0000, UG 17.0384, UU 0.1032
4: A 0.1012, C 0.1014, G 3.0248, U 1.0267
(2, 6): GC 3.1828, CG 0.2771, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.8115, CG 0.8910, UG 0.0000, GU 0.0000, UA 0.0000, AU 8.2645
(0, 8): GC 0.0741, CG 2.7399, UG 11.3621, GU 0.0000, UA 0.0000, AU 0.0000


step: 76, objective value: 0.6674, E[p(y|x)] approx: 0.5669, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.1e-05
1 GGGAUUCCC 0.721 0.3271
2 UCGACUCGA 0.1297 2.043
3 GCCUACGGC 0.8566 0.1548
4 GCCACGGGU 0.4051 0.9036
5 CGGUUUCCG 0.5268 0.6409
6 GCGCCGCGC 0.4865 0.7206
7 CGCACCGCG 0.5604 0.5791
8 GGCAUGGCC 0.8598 0.1511
9 CGCUUUGCG 0.563 0.5745
10 CGCCUGGCG 0.5601 0.5797
Boxplot: 8.598e-01 8.566e-01 7.210e-01 5.630e-01 5.604e-01 5.601e-01 5.268e-01 4.865e-01 4.051e-01 1.297e-01 
best samples
GGCAUGGCC 0.86

Distribution
(3, 5): AA 0.0708, AC 0.0540, AG 0.0296, AU 0.0932, CA 0.0207, CC 0.0806, CG 0.1370, CU 0.0495, GA 0.0462, GC 0.1360, GG 0.0000, GU 0.0725, UA 0.0342, UC 0.0233, UG 0.0000, UU 0.1524
4: A 0.1574, C 0.3075, G 0.2720, U 0.2631
(2, 6): GC 0.3019, CG 0.5551, UG 0.0283, GU 0.0284, UA 0.0708, AU 0.0155
(1, 7): GC 0.4476, CG 0.4746, UG 0.0290, GU 0.0199, UA 0.0290, AU 0.0000
(0, 8): GC 0.6205, CG 0.2808, UG 0.0000, GU 0.0259, UA 0.0259, AU 0.0469

Gradient
(3, 5): AA 0.0000, AC 1.0730, AG 3.5592, AU 2.5438, CA 0.0000, CC 0.0000, CG 0.9491, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.6639, UG 0.0000, UU 0.7974
4: A 0.0984, C 1.3809, G 0.0000, U 0.8640
(2, 6): GC 1.2357, CG 0.5301, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6373, CG 0.8052, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2181, CG 0.8454, UG 0.0000, GU 3.4894, UA 7.8883, AU 0.0000


step: 77, objective value: 0.3612, E[p(y|x)] approx: 0.734, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.6e-05
1 GCCAACGGC 0.4223 0.8621
2 GCCGCCGGC 0.8585 0.1525
3 GCCGGCGGC 0.8576 0.1536
4 GCCAUUGGC 0.8609 0.1498
5 GGCAUAGCC 0.8598 0.1511
6 GGCUCUGCC 0.8596 0.1513
7 GCUGUCAGC 0.3138 1.159
8 GCGAGACGC 0.5885 0.5302
9 GGCUCUGCC 0.8596 0.1513
10 GGCUCUGCC 0.8596 0.1513
Boxplot: 8.609e-01 8.598e-01 8.596e-01 8.596e-01 8.596e-01 8.585e-01 8.576e-01 5.885e-01 4.223e-01 3.138e-01 
best samples
GCCAUUGGC 0.861

Distribution
(3, 5): AA 0.0768, AC 0.0492, AG 0.0000, AU 0.0737, CA 0.0267, CC 0.0866, CG 0.1335, CU 0.0555, GA 0.0522, GC 0.1420, GG 0.0060, GU 0.0785, UA 0.0402, UC 0.0227, UG 0.0060, UU 0.1504
4: A 0.1623, C 0.2995, G 0.2779, U 0.2603
(2, 6): GC 0.2925, CG 0.5528, UG 0.0312, GU 0.0313, UA 0.0737, AU 0.0184
(1, 7): GC 0.4436, CG 0.4689, UG 0.0314, GU 0.0223, UA 0.0314, AU 0.0024
(0, 8): GC 0.6326, CG 0.2867, UG 0.0143, GU 0.0053, UA 0.0000, AU 0.0612

Gradient
(3, 5): AA 0.8867, AC 1.7510, AG 0.0000, AU 0.2033, CA 0.0000, CC 0.0000, CG 0.0000, CU 0.0000, GA 0.0000, GC 1.0320, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.3017
4: A 0.5312, C 0.2024, G 0.2461, U 0.5608
(2, 6): GC 0.1812, CG 0.3479, UG 0.0000, GU 0.0000, UA 1.5720, AU 0.0000
(1, 7): GC 0.1364, CG 0.6413, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5710, CG 0.0000, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 78, objective value: 0.5734, E[p(y|x)] approx: 0.6342, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.4e-05
1 CCCGCCGGG 0.5999 0.511
2 CCGGACCGG 0.5456 0.6058
3 GCCGCCGGC 0.8585 0.1525
4 GUGGCACAC 0.1356 1.998
5 GGCUUAGCC 0.8598 0.1511
6 CCCAGAGGG 0.7072 0.3464
7 GGGCCGCCC 0.6015 0.5084
8 GCUGUCAGC 0.3138 1.159
9 GGCGAUGCC 0.8594 0.1515
10 GCCACAGGC 0.8605 0.1502
Boxplot: 8.605e-01 8.598e-01 8.594e-01 8.585e-01 7.072e-01 6.015e-01 5.999e-01 5.456e-01 3.138e-01 1.356e-01 
best samples
GCCACAGGC 0.861

Distribution
(3, 5): AA 0.0706, AC 0.0343, AG 0.0026, AU 0.0743, CA 0.0293, CC 0.0892, CG 0.1361, CU 0.0581, GA 0.0548, GC 0.1343, GG 0.0086, GU 0.0811, UA 0.0428, UC 0.0253, UG 0.0086, UU 0.1500
4: A 0.1608, C 0.3013, G 0.2792, U 0.2586
(2, 6): GC 0.2942, CG 0.5528, UG 0.0347, GU 0.0348, UA 0.0615, AU 0.0219
(1, 7): GC 0.4435, CG 0.4638, UG 0.0327, GU 0.0236, UA 0.0327, AU 0.0037
(0, 8): GC 0.6278, CG 0.2876, UG 0.0152, GU 0.0062, UA 0.0010, AU 0.0621

Gradient
(3, 5): AA 0.7036, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.3735, CU 0.0000, GA 3.6476, GC 1.8086, GG 0.0000, GU 0.1868, UA 0.3527, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.4709, C 1.1019, G 0.1241, U 0.5067
(2, 6): GC 1.0579, CG 0.2646, UG 0.0000, GU 0.0000, UA 1.8842, AU 0.0000
(1, 7): GC 0.1829, CG 0.6306, UG 0.0000, GU 0.0000, UA 6.1183, AU 0.0000
(0, 8): GC 0.6803, CG 0.5087, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 79, objective value: 1.425, E[p(y|x)] approx: 0.4304, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.7e-05
1 GCCAAAGGC 0.8607 0.15
2 GCGGCUCGC 0.5884 0.5303
3 GCGCUACGC 0.5771 0.5497
4 CGCACUGUG 0.07865 2.543
5 GCGAAUCGC 0.5895 0.5284
6 CGGGGUUCG 0.03431 3.372
7 GUGGCCCGC 0.07863 2.543
8 GGGCCGCCC 0.6015 0.5084
9 GCCCCGGGC 0.8605 0.1502
10 CGGGGUUCG 0.03431 3.372
Boxplot: 8.607e-01 8.605e-01 6.015e-01 5.895e-01 5.884e-01 5.771e-01 7.865e-02 7.863e-02 3.431e-02 3.431e-02 
best samples
GCCAAAGGC 0.861

Distribution
(3, 5): AA 0.0680, AC 0.0388, AG 0.0071, AU 0.0787, CA 0.0337, CC 0.0936, CG 0.1368, CU 0.0625, GA 0.0227, GC 0.1206, GG 0.0130, GU 0.0837, UA 0.0437, UC 0.0297, UG 0.0130, UU 0.1545
4: A 0.1616, C 0.2958, G 0.2835, U 0.2590
(2, 6): GC 0.2890, CG 0.5555, UG 0.0400, GU 0.0402, UA 0.0480, AU 0.0273
(1, 7): GC 0.4499, CG 0.4657, UG 0.0408, GU 0.0318, UA 0.0000, AU 0.0119
(0, 8): GC 0.6230, CG 0.2845, UG 0.0172, GU 0.0082, UA 0.0029, AU 0.0641

Gradient
(3, 5): AA 0.2207, AC 0.0000, AG 0.0000, AU 3.9021, CA 1.6315, CC 0.0000, CG 0.4815, CU 0.0000, GA 0.0000, GC 2.1087, GG 0.0000, GU 8.6962, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.4197, C 2.1210, G 2.3789, U 0.2122
(2, 6): GC 1.6125, CG 0.5118, UG 0.0000, GU 16.7813, UA 0.0000, AU 0.0000
(1, 7): GC 1.6122, CG 0.4099, UG 6.2294, GU 7.9985, UA 0.0000, AU 0.0000
(0, 8): GC 0.7961, CG 3.2643, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 80, objective value: 0.4635, E[p(y|x)] approx: 0.6738, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.3e-05
1 CCCUUUGGG 0.6925 0.3675
2 GCCAUCGGC 0.8603 0.1505
3 CGCCCGGCG 0.5602 0.5795
4 GGCGGCGCC 0.8536 0.1583
5 AGCCUGGCU 0.3017 1.198
6 GGCAUAGCC 0.8598 0.1511
7 GCCCGGGGC 0.8607 0.15
8 GCGUCUCGC 0.5882 0.5307
9 AGCAUAGCU 0.3017 1.198
10 GGCCUGGCC 0.8598 0.1511
Boxplot: 8.607e-01 8.603e-01 8.598e-01 8.598e-01 8.536e-01 6.925e-01 5.882e-01 5.602e-01 3.017e-01 3.017e-01 
best samples
GCCCGGGGC 0.861

Distribution
(3, 5): AA 0.0764, AC 0.0494, AG 0.0177, AU 0.0503, CA 0.0280, CC 0.1043, CG 0.1426, CU 0.0732, GA 0.0334, GC 0.1102, GG 0.0237, GU 0.0073, UA 0.0544, UC 0.0404, UG 0.0237, UU 0.1651
4: A 0.1703, C 0.2875, G 0.2726, U 0.2697
(2, 6): GC 0.2851, CG 0.5627, UG 0.0523, GU 0.0000, UA 0.0603, AU 0.0395
(1, 7): GC 0.4566, CG 0.4844, UG 0.0014, GU 0.0000, UA 0.0229, AU 0.0347
(0, 8): GC 0.6218, CG 0.2586, UG 0.0240, GU 0.0150, UA 0.0097, AU 0.0709

Gradient
(3, 5): AA 1.7659, AC 0.3047, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 1.4576, CU 0.0000, GA 0.0000, GC 0.1437, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.5440
4: A 0.0000, C 0.3862, G 0.1131, U 1.1925
(2, 6): GC 0.1861, CG 0.7294, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7526, CG 0.2474, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2077, CG 0.3662, UG 0.0000, GU 0.0000, UA 0.0000, AU 3.3813


step: 81, objective value: 0.5159, E[p(y|x)] approx: 0.6314, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.7e-05
1 CGGCGCCCG 0.5268 0.6409
2 GGCGUAGCC 0.8596 0.1513
3 ACCGGGGGU 0.2951 1.221
4 GGUACAGCC 0.4211 0.865
5 CGGACCCCG 0.525 0.6444
6 GGCUGUGCC 0.8597 0.1512
7 GCCCUAGGC 0.8602 0.1506
8 CCGCGACGG 0.5438 0.6092
9 CGCUGUGCG 0.5629 0.5747
10 GGCAGGGCC 0.8597 0.1511
Boxplot: 8.602e-01 8.597e-01 8.597e-01 8.596e-01 5.629e-01 5.438e-01 5.268e-01 5.250e-01 4.211e-01 2.951e-01 
best samples
GCCCUAGGC 0.86

Distribution
(3, 5): AA 0.0614, AC 0.0490, AG 0.0203, AU 0.0530, CA 0.0307, CC 0.1069, CG 0.1307, CU 0.0758, GA 0.0360, GC 0.1114, GG 0.0263, GU 0.0100, UA 0.0570, UC 0.0430, UG 0.0263, UU 0.1623
4: A 0.1745, C 0.2878, G 0.2757, U 0.2620
(2, 6): GC 0.2848, CG 0.5569, UG 0.0539, GU 0.0015, UA 0.0618, AU 0.0411
(1, 7): GC 0.4507, CG 0.4836, UG 0.0031, GU 0.0017, UA 0.0245, AU 0.0364
(0, 8): GC 0.6263, CG 0.2616, UG 0.0306, GU 0.0216, UA 0.0163, AU 0.0437

Gradient
(3, 5): AA 1.4090, AC 1.3153, AG 0.7428, AU 0.0000, CA 2.4780, CC 0.5996, CG 0.0000, CU 0.0000, GA 0.4202, GC 0.0000, GG 4.6399, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.4472
4: A 0.0000, C 0.5244, G 1.2145, U 0.1152
(2, 6): GC 0.6652, CG 0.4309, UG 1.6060, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7052, CG 0.4095, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.2346, CG 0.9440, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.7963


step: 82, objective value: 0.6556, E[p(y|x)] approx: 0.569, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.8e-05
1 GCAAUUUGC 0.2878 1.245
2 CGCUAUGCG 0.563 0.5745
3 GGGUGCCCC 0.7227 0.3248
4 GGCGCUGCC 0.8595 0.1514
5 CCCAAUGGG 0.7279 0.3176
6 GCUUCUAGC 0.3145 1.157
7 GGCCCCGCC 0.8577 0.1535
8 GCUCCGAGC 0.314 1.158
9 CCCAAUGGG 0.7279 0.3176
10 GCUUGUAGC 0.3147 1.156
Boxplot: 8.595e-01 8.577e-01 7.279e-01 7.279e-01 7.227e-01 5.630e-01 3.147e-01 3.145e-01 3.140e-01 2.878e-01 
best samples
GGCGCUGCC 0.859

Distribution
(3, 5): AA 0.0540, AC 0.0425, AG 0.0196, AU 0.0597, CA 0.0126, CC 0.1076, CG 0.1374, CU 0.0825, GA 0.0385, GC 0.1181, GG 0.0000, GU 0.0167, UA 0.0637, UC 0.0497, UG 0.0330, UU 0.1645
4: A 0.1791, C 0.2872, G 0.2681, U 0.2655
(2, 6): GC 0.2827, CG 0.5571, UG 0.0423, GU 0.0060, UA 0.0663, AU 0.0456
(1, 7): GC 0.4455, CG 0.4814, UG 0.0049, GU 0.0035, UA 0.0264, AU 0.0382
(0, 8): GC 0.6306, CG 0.2587, UG 0.0372, GU 0.0282, UA 0.0229, AU 0.0223

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 3.1520, CA 0.0000, CC 0.1427, CG 0.8432, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.9083, UA 0.0000, UC 0.6537, UG 0.0000, UU 1.7550
4: A 0.6754, C 0.9122, G 0.5523, U 0.4690
(2, 6): GC 0.1149, CG 0.2719, UG 0.0000, GU 0.0000, UA 5.2333, AU 2.7328
(1, 7): GC 0.2703, CG 1.1118, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.8478, CG 0.4676, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 83, objective value: 0.7357, E[p(y|x)] approx: 0.6593, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 4.7e-05
1 GGCACAGCC 0.8595 0.1514
2 UAGUGGCUA 0.01684 4.084
3 GGCGACGCU 0.2781 1.28
4 GGCUUAGCC 0.8598 0.1511
5 GGGUACCCC 0.722 0.3257
6 GCCCCGGGC 0.8605 0.1502
7 CGCGGCGCG 0.5584 0.5827
8 GGCUCUGCC 0.8596 0.1513
9 GGGUACCCC 0.722 0.3257
10 GCCUGCGGC 0.8566 0.1548
Boxplot: 8.605e-01 8.598e-01 8.596e-01 8.595e-01 8.566e-01 7.220e-01 7.220e-01 5.584e-01 2.781e-01 1.684e-02 
best samples
GCCCCGGGC 0.861

Distribution
(3, 5): AA 0.0587, AC 0.0472, AG 0.0243, AU 0.0328, CA 0.0172, CC 0.1108, CG 0.1336, CU 0.0871, GA 0.0432, GC 0.1227, GG 0.0047, GU 0.0122, UA 0.0684, UC 0.0478, UG 0.0377, UU 0.1516
4: A 0.1789, C 0.2846, G 0.2691, U 0.2673
(2, 6): GC 0.2954, CG 0.5683, UG 0.0562, GU 0.0200, UA 0.0279, AU 0.0322
(1, 7): GC 0.4451, CG 0.4726, UG 0.0072, GU 0.0058, UA 0.0287, AU 0.0405
(0, 8): GC 0.6243, CG 0.2563, UG 0.0394, GU 0.0304, UA 0.0251, AU 0.0245

Gradient
(3, 5): AA 0.2581, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.1124, CU 0.0000, GA 0.0000, GC 1.5176, GG 0.0000, GU 0.0000, UA 0.2210, UC 1.6865, UG 10.8438, UU 0.0998
4: A 1.0795, C 0.1591, G 1.7914, U 0.0565
(2, 6): GC 1.6028, CG 0.4612, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6667, CG 0.0646, UG 0.0000, GU 0.0000, UA 0.0000, AU 10.0714
(0, 8): GC 0.2259, CG 0.2274, UG 0.0000, GU 4.2100, UA 16.2640, AU 0.0000


step: 84, objective value: 0.3424, E[p(y|x)] approx: 0.7291, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.4e-05
1 GGCGCCGCC 0.8575 0.1537
2 CGCUAAGCG 0.5623 0.5758
3 GGGGUACCC 0.5056 0.6821
4 GGGAUACCC 0.5068 0.6796
5 GGCCCCGCC 0.8577 0.1535
6 GCCAUCGGC 0.8603 0.1505
7 GCCUCAGGC 0.86 0.1508
8 CGCUCUGCG 0.5629 0.5746
9 GGCCCCGCC 0.8577 0.1535
10 GCCUUUGGC 0.8604 0.1504
Boxplot: 8.604e-01 8.603e-01 8.600e-01 8.577e-01 8.577e-01 8.575e-01 5.629e-01 5.623e-01 5.068e-01 5.056e-01 
best samples
GCCUUUGGC 0.86

Distribution
(3, 5): AA 0.0612, AC 0.0523, AG 0.0294, AU 0.0379, CA 0.0223, CC 0.1159, CG 0.1376, CU 0.0923, GA 0.0483, GC 0.1126, GG 0.0098, GU 0.0174, UA 0.0713, UC 0.0360, UG 0.0000, UU 0.1557
4: A 0.1758, C 0.2907, G 0.2589, U 0.2745
(2, 6): GC 0.2828, CG 0.5671, UG 0.0597, GU 0.0234, UA 0.0314, AU 0.0356
(1, 7): GC 0.4480, CG 0.4815, UG 0.0168, GU 0.0154, UA 0.0383, AU 0.0000
(0, 8): GC 0.6364, CG 0.2683, UG 0.0537, GU 0.0026, UA 0.0000, AU 0.0389

Gradient
(3, 5): AA 1.1109, AC 0.2878, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.2649, CG 0.0000, CU 0.0000, GA 1.4129, GC 0.1364, GG 0.0000, GU 0.0000, UA 1.0193, UC 0.0000, UG 0.0000, UU 0.4655
4: A 0.3275, C 0.4080, G 0.0000, U 0.6057
(2, 6): GC 0.4814, CG 0.3637, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6635, CG 0.0938, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3573, CG 0.4287, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 85, objective value: 0.6705, E[p(y|x)] approx: 0.6427, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6e-05
1 GCCUUUGGC 0.8604 0.1504
2 CCCCUUGGG 0.7379 0.304
3 CCCCCAGGG 0.6368 0.4513
4 UCCUCUGGG 0.09739 2.329
5 GGCCCGGCC 0.8595 0.1514
6 UGCGGCGCG 0.1024 2.279
7 GGCGACGCC 0.8501 0.1624
8 GGCUAAGCC 0.8598 0.1511
9 GGCUCAGCC 0.8595 0.1514
10 CGCUGUGCG 0.5629 0.5747
Boxplot: 8.604e-01 8.598e-01 8.595e-01 8.595e-01 8.501e-01 7.379e-01 6.368e-01 5.629e-01 1.024e-01 9.739e-02 
best samples
GCCUUUGGC 0.86

Distribution
(3, 5): AA 0.0530, AC 0.0524, AG 0.0323, AU 0.0408, CA 0.0253, CC 0.1162, CG 0.1405, CU 0.0952, GA 0.0371, GC 0.1142, GG 0.0127, GU 0.0203, UA 0.0640, UC 0.0390, UG 0.0029, UU 0.1540
4: A 0.1759, C 0.2900, G 0.2623, U 0.2718
(2, 6): GC 0.2794, CG 0.5649, UG 0.0611, GU 0.0248, UA 0.0328, AU 0.0370
(1, 7): GC 0.4427, CG 0.4818, UG 0.0181, GU 0.0167, UA 0.0395, AU 0.0013
(0, 8): GC 0.6342, CG 0.2654, UG 0.0551, GU 0.0040, UA 0.0013, AU 0.0402

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 1.7851, CC 0.0000, CG 0.1077, CU 0.3193, GA 0.0000, GC 2.1377, GG 0.0000, GU 0.0000, UA 0.4725, UC 0.0000, UG 0.0000, UU 1.9828
4: A 0.1782, C 1.0631, G 1.0880, U 0.1672
(2, 6): GC 0.0000, CG 1.1869, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.7839, CG 0.6713, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.1209, CG 0.5012, UG 8.3705, GU 0.0000, UA 0.0000, AU 0.0000


step: 86, objective value: 0.8553, E[p(y|x)] approx: 0.5185, integral seq: GCCCCGGGC, integral obj: 0.8605, learning rate: 0.01, time: 6.7e-05
1 GCGUCCCGC 0.5878 0.5313
2 CCGAUGCGG 0.5453 0.6065
3 GUCCCCGAC 0.2102 1.56
4 GCCGGCGGC 0.8576 0.1536
5 GGCUCUGCC 0.8596 0.1513
6 GGGAGGCCC 0.5912 0.5256
7 CCCCUGGGG 0.6969 0.3612
8 CUCCCUGAG 0.182 1.704
9 CGCUCAGCG 0.5622 0.5758
10 GGCCUGGUC 0.09212 2.385
Boxplot: 8.596e-01 8.576e-01 6.969e-01 5.912e-01 5.878e-01 5.622e-01 5.453e-01 2.102e-01 1.820e-01 9.212e-02 
best samples
GGCUCUGCC 0.86

Distribution
(3, 5): AA 0.0573, AC 0.0566, AG 0.0366, AU 0.0451, CA 0.0117, CC 0.1205, CG 0.1437, CU 0.0963, GA 0.0413, GC 0.0971, GG 0.0170, GU 0.0245, UA 0.0635, UC 0.0432, UG 0.0072, UU 0.1384
4: A 0.1804, C 0.2856, G 0.2577, U 0.2764
(2, 6): GC 0.2814, CG 0.5550, UG 0.0630, GU 0.0268, UA 0.0347, AU 0.0390
(1, 7): GC 0.4373, CG 0.4775, UG 0.0205, GU 0.0191, UA 0.0419, AU 0.0037
(0, 8): GC 0.6452, CG 0.2726, UG 0.0000, GU 0.0162, UA 0.0136, AU 0.0524

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 3.0955, AU 0.0000, CA 0.0000, CC 1.2947, CG 1.9108, CU 1.7699, GA 0.0000, GC 0.1582, GG 0.0000, GU 0.0000, UA 0.9061, UC 1.2288, UG 0.0000, UU 0.1093
4: A 0.0000, C 1.5831, G 0.2636, U 1.2130
(2, 6): GC 0.5911, CG 1.2414, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.2865, CG 0.3460, UG 0.0000, GU 12.4934, UA 7.7791, AU 0.0000
(0, 8): GC 0.8224, CG 1.1911, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 87, objective value: 0.8871, E[p(y|x)] approx: 0.4899, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.9e-05
1 CACGGGGUG 0.14 1.966
2 CCGACACGG 0.5456 0.6059
3 CGUUGUACG 0.1023 2.28
4 GGGCCACCC 0.5143 0.6649
5 GCGGUCCGC 0.5882 0.5306
6 AGCGUCGCU 0.3012 1.2
7 GCCCUCGGC 0.855 0.1567
8 GGGGCUCCC 0.7184 0.3307
9 GCGGUCCGC 0.5882 0.5306
10 CCGAGACGG 0.5455 0.6061
Boxplot: 8.550e-01 7.184e-01 5.882e-01 5.882e-01 5.456e-01 5.455e-01 5.143e-01 3.012e-01 1.400e-01 1.023e-01 
best samples
GCCCUCGGC 0.855

Distribution
(3, 5): AA 0.0638, AC 0.0632, AG 0.0122, AU 0.0516, CA 0.0182, CC 0.1141, CG 0.1311, CU 0.0851, GA 0.0479, GC 0.1021, GG 0.0235, GU 0.0311, UA 0.0610, UC 0.0375, UG 0.0137, UU 0.1439
4: A 0.1880, C 0.2774, G 0.2627, U 0.2719
(2, 6): GC 0.2786, CG 0.5457, UG 0.0661, GU 0.0298, UA 0.0378, AU 0.0420
(1, 7): GC 0.4512, CG 0.4909, UG 0.0373, GU 0.0000, UA 0.0000, AU 0.0205
(0, 8): GC 0.6403, CG 0.2640, UG 0.0034, GU 0.0196, UA 0.0169, AU 0.0558

Gradient
(3, 5): AA 1.8996, AC 0.0000, AG 0.0000, AU 0.0000, CA 3.6475, CC 0.1374, CG 0.0000, CU 0.0000, GA 0.0000, GC 2.2156, GG 8.3667, GU 1.0637, UA 0.0000, UC 0.0000, UG 0.0000, UU 1.5841
4: A 0.0000, C 0.5772, G 1.8472, U 0.8893
(2, 6): GC 1.1735, CG 0.6090, UG 0.0000, GU 0.0000, UA 6.0307, AU 0.0000
(1, 7): GC 0.9918, CG 0.4950, UG 0.0000, GU 0.0000, UA 0.0000, AU 9.5788
(0, 8): GC 0.3457, CG 2.0671, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.1515


step: 88, objective value: 1.247, E[p(y|x)] approx: 0.4942, integral seq: GCCCCGGGC, integral obj: 0.8605, learning rate: 0.01, time: 5.6e-05
1 GCGACACGC 0.5881 0.5309
2 GCCCCGGGC 0.8605 0.1502
3 GGCAUAGCC 0.8598 0.1511
4 CCAGGAUGG 0.2581 1.354
5 GCGAUCCGC 0.5891 0.5291
6 GUAGUCUGC 0.01954 3.936
7 GGCUGGGCC 0.8597 0.1511
8 ACCAGAGGU 0.2993 1.206
9 GCGUUCCGC 0.588 0.531
10 GUACUUUGC 0.01972 3.926
Boxplot: 8.605e-01 8.598e-01 8.597e-01 5.891e-01 5.881e-01 5.880e-01 2.993e-01 2.581e-01 1.972e-02 1.954e-02 
best samples
GCCCCGGGC 0.861

Distribution
(3, 5): AA 0.0527, AC 0.0711, AG 0.0201, AU 0.0596, CA 0.0000, CC 0.1206, CG 0.1390, CU 0.0930, GA 0.0558, GC 0.0878, GG 0.0000, GU 0.0284, UA 0.0689, UC 0.0454, UG 0.0216, UU 0.1360
4: A 0.1963, C 0.2800, G 0.2525, U 0.2713
(2, 6): GC 0.2780, CG 0.5507, UG 0.0772, GU 0.0410, UA 0.0000, AU 0.0532
(1, 7): GC 0.4484, CG 0.4930, UG 0.0444, GU 0.0071, UA 0.0071, AU 0.0000
(0, 8): GC 0.6445, CG 0.2510, UG 0.0110, GU 0.0272, UA 0.0245, AU 0.0419

Gradient
(3, 5): AA 3.5822, AC 0.7445, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.0000, CG 0.1080, CU 4.2212, GA 2.4277, GC 4.4817, GG 0.0000, GU 0.0000, UA 0.0000, UC 1.1695, UG 0.6982, UU 0.0000
4: A 0.0000, C 0.2433, G 1.0742, U 3.3445
(2, 6): GC 0.5724, CG 0.3012, UG 0.0000, GU 0.0000, UA 0.0000, AU 17.3330
(1, 7): GC 0.0674, CG 0.8726, UG 17.7075, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 1.5369, CG 0.5397, UG 0.0000, GU 0.0000, UA 0.0000, AU 2.8817


step: 89, objective value: 0.8468, E[p(y|x)] approx: 0.5027, integral seq: GCCCCGGGC, integral obj: 0.8605, learning rate: 0.01, time: 4.9e-05
1 GGCUUUGCC 0.8597 0.1512
2 GCCCCCGGC 0.8602 0.1506
3 CCCCAGGGG 0.4351 0.8322
4 CGCCCCGCG 0.5603 0.5792
5 GCGCUCCGC 0.5777 0.5486
6 GUGCCCCAC 0.1408 1.961
7 GCUCAGAGC 0.3145 1.157
8 CGCUACGCG 0.5605 0.579
9 GCGCUCCGC 0.5777 0.5486
10 GUGCCCCAC 0.1408 1.961
Boxplot: 8.602e-01 8.597e-01 5.777e-01 5.777e-01 5.605e-01 5.603e-01 4.351e-01 3.145e-01 1.408e-01 1.408e-01 
best samples
GCCCCCGGC 0.86

Distribution
(3, 5): AA 0.0278, AC 0.0745, AG 0.0310, AU 0.0705, CA 0.0109, CC 0.1315, CG 0.1489, CU 0.0617, GA 0.0424, GC 0.0539, GG 0.0109, GU 0.0393, UA 0.0798, UC 0.0446, UG 0.0256, UU 0.1469
4: A 0.2079, C 0.2892, G 0.2534, U 0.2495
(2, 6): GC 0.2846, CG 0.5601, UG 0.0896, GU 0.0533, UA 0.0124, AU 0.0000
(1, 7): GC 0.4585, CG 0.4951, UG 0.0000, GU 0.0178, UA 0.0178, AU 0.0108
(0, 8): GC 0.6374, CG 0.2538, UG 0.0192, GU 0.0354, UA 0.0328, AU 0.0213

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 4.3714, CG 1.3362, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 1.2979, UG 0.0000, UU 0.1029
4: A 1.2350, C 1.6084, G 0.0000, U 0.5004
(2, 6): GC 1.7633, CG 0.4093, UG 0.0000, GU 0.0000, UA 9.3436, AU 0.0000
(1, 7): GC 0.2856, CG 0.6538, UG 0.0000, GU 0.0000, UA 21.9826, AU 0.0000
(0, 8): GC 1.0162, CG 0.7841, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 90, objective value: 1.139, E[p(y|x)] approx: 0.5159, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.2e-05
1 GGCUGUGCC 0.8597 0.1512
2 GAGCCGCUC 0.1843 1.691
3 CGGCGGUCG 0.03426 3.374
4 GCCUCUGGC 0.8609 0.1498
5 ACCUCAGGU 0.2981 1.21
6 GGCUGAGCC 0.8597 0.1511
7 GGCAGGGCC 0.8597 0.1511
8 CGGGUUCUG 0.0428 3.151
9 ACCUGAGGU 0.2998 1.205
10 GGCUGAGCC 0.8597 0.1511
Boxplot: 8.609e-01 8.597e-01 8.597e-01 8.597e-01 8.597e-01 2.998e-01 2.981e-01 1.843e-01 4.280e-02 3.426e-02 
best samples
GCCUCUGGC 0.861

Distribution
(3, 5): AA 0.0322, AC 0.0790, AG 0.0354, AU 0.0749, CA 0.0153, CC 0.0922, CG 0.1399, CU 0.0661, GA 0.0469, GC 0.0583, GG 0.0153, GU 0.0437, UA 0.0843, UC 0.0361, UG 0.0300, UU 0.1503
4: A 0.2039, C 0.2815, G 0.2618, U 0.2528
(2, 6): GC 0.2738, CG 0.5628, UG 0.0964, GU 0.0602, UA 0.0000, AU 0.0068
(1, 7): GC 0.4611, CG 0.4940, UG 0.0054, GU 0.0233, UA 0.0000, AU 0.0162
(0, 8): GC 0.6302, CG 0.2490, UG 0.0222, GU 0.0384, UA 0.0358, AU 0.0243

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.4268, AU 0.0000, CA 0.0000, CC 0.0000, CG 3.6193, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 7.2109, UA 3.2240, UC 0.0000, UG 0.0000, UU 0.2003
4: A 0.0000, C 1.0841, G 1.9801, U 1.2463
(2, 6): GC 1.7687, CG 0.5631, UG 0.0000, GU 5.6079, UA 0.0000, AU 0.0000
(1, 7): GC 0.8628, CG 0.5192, UG 0.0000, GU 13.5333, UA 0.0000, AU 10.4366
(0, 8): GC 0.3881, CG 2.6204, UG 0.0000, GU 0.0000, UA 0.0000, AU 9.9320


step: 91, objective value: 0.7588, E[p(y|x)] approx: 0.5289, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.9e-05
1 GCGCUCCGC 0.5777 0.5486
2 GCCAGCGGC 0.8597 0.1512
3 GGUCCCGCC 0.4168 0.8752
4 UGCGCCGCG 0.1024 2.279
5 GGCUAUGCC 0.8597 0.1512
6 CGCACAGCG 0.5622 0.5759
7 GCCGGGGGU 0.4047 0.9047
8 CCGCGGCGG 0.5425 0.6116
9 GGUGACGCC 0.4003 0.9156
10 CGCCCUGCG 0.5628 0.5748
Boxplot: 8.597e-01 8.597e-01 5.777e-01 5.628e-01 5.622e-01 5.425e-01 4.168e-01 4.047e-01 4.003e-01 1.024e-01 
best samples
GGCUAUGCC 0.86

Distribution
(3, 5): AA 0.0401, AC 0.0869, AG 0.0390, AU 0.0828, CA 0.0232, CC 0.1001, CG 0.1116, CU 0.0740, GA 0.0547, GC 0.0662, GG 0.0232, GU 0.0000, UA 0.0599, UC 0.0440, UG 0.0379, UU 0.1562
4: A 0.2147, C 0.2814, G 0.2527, U 0.2512
(2, 6): GC 0.2693, CG 0.5704, UG 0.1097, GU 0.0173, UA 0.0132, AU 0.0201
(1, 7): GC 0.4658, CG 0.5021, UG 0.0188, GU 0.0000, UA 0.0133, AU 0.0000
(0, 8): GC 0.6372, CG 0.2337, UG 0.0331, GU 0.0493, UA 0.0467, AU 0.0000

Gradient
(3, 5): AA 1.4352, AC 0.1741, AG 0.0000, AU 0.0000, CA 0.0000, CC 1.4221, CG 0.5478, CU 0.7764, GA 0.0000, GC 4.8242, GG 3.8940, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 0.0968
4: A 0.4968, C 1.5300, G 0.6598, U 0.2184
(2, 6): GC 0.4307, CG 0.8130, UG 1.6331, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 1.1534, CG 0.4413, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.4146, CG 0.7541, UG 6.8847, GU 1.8344, UA 0.0000, AU 0.0000


step: 92, objective value: 0.5197, E[p(y|x)] approx: 0.6285, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 5.3e-05
1 CCCCCGGGG 0.6967 0.3614
2 GCCCGGGGC 0.8607 0.15
3 GGUAUCGCC 0.4169 0.875
4 GCCUGUGGC 0.861 0.1497
5 GGCACUGCU 0.2947 1.222
6 GCGUACCGC 0.5877 0.5315
7 GCCACAGGC 0.8605 0.1502
8 GCCAACGGC 0.4223 0.8621
9 CCCACAGGG 0.7073 0.3464
10 GCGCGCCGC 0.5774 0.5491
Boxplot: 8.610e-01 8.607e-01 8.605e-01 7.073e-01 6.967e-01 5.877e-01 5.774e-01 4.223e-01 4.169e-01 2.947e-01 
best samples
GCCUGUGGC 0.861

Distribution
(3, 5): AA 0.0335, AC 0.0928, AG 0.0468, AU 0.0905, CA 0.0310, CC 0.0936, CG 0.1139, CU 0.0740, GA 0.0625, GC 0.0257, GG 0.0000, GU 0.0077, UA 0.0677, UC 0.0517, UG 0.0456, UU 0.1629
4: A 0.2170, C 0.2734, G 0.2534, U 0.2562
(2, 6): GC 0.2698, CG 0.5671, UG 0.0981, GU 0.0221, UA 0.0180, AU 0.0248
(1, 7): GC 0.4569, CG 0.5004, UG 0.0214, GU 0.0027, UA 0.0160, AU 0.0027
(0, 8): GC 0.6457, CG 0.2388, UG 0.0000, GU 0.0436, UA 0.0593, AU 0.0126

Gradient
(3, 5): AA 1.4820, AC 1.8708, AG 0.0000, AU 1.3496, CA 0.0000, CC 0.5865, CG 0.4490, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 1.0281, UG 0.0000, UU 0.0918
4: A 0.6421, C 0.7608, G 0.3350, U 0.3415
(2, 6): GC 0.4005, CG 0.5716, UG 0.8917, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.4589, CG 0.6196, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5060, CG 0.2964, UG 0.0000, GU 2.8020, UA 0.0000, AU 0.0000


step: 93, objective value: 1.64, E[p(y|x)] approx: 0.3531, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.4e-05
1 GGCCCAGUC 0.09192 2.387
2 GGGUCACUC 0.04309 3.145
3 CCCGGAGGG 0.6092 0.4957
4 GCCCUGGGC 0.8607 0.15
5 UGAGGAUCA 0.04108 3.192
6 GUCACAGAC 0.2113 1.554
7 CGCCGAGCG 0.5619 0.5765
8 GCCCACGGC 0.8592 0.1518
9 UGAGGAUCA 0.04108 3.192
10 GUCCCGGAC 0.2113 1.554
Boxplot: 8.607e-01 8.592e-01 6.092e-01 5.619e-01 2.113e-01 2.113e-01 9.192e-02 4.309e-02 4.108e-02 4.108e-02 
best samples
GCCCUGGGC 0.861

Distribution
(3, 5): AA 0.0230, AC 0.0784, AG 0.0511, AU 0.0813, CA 0.0353, CC 0.0921, CG 0.1137, CU 0.0783, GA 0.0668, GC 0.0300, GG 0.0043, GU 0.0120, UA 0.0720, UC 0.0457, UG 0.0499, UU 0.1663
4: A 0.2158, C 0.2709, G 0.2552, U 0.2580
(2, 6): GC 0.2689, CG 0.5644, UG 0.0923, GU 0.0252, UA 0.0211, AU 0.0280
(1, 7): GC 0.4541, CG 0.4960, UG 0.0232, GU 0.0045, UA 0.0178, AU 0.0045
(0, 8): GC 0.6467, CG 0.2418, UG 0.0060, GU 0.0216, UA 0.0653, AU 0.0186

Gradient
(3, 5): AA 6.7650, AC 0.0000, AG 0.0000, AU 0.0000, CA 8.4062, CC 0.1649, CG 1.4990, CU 0.0000, GA 10.3047, GC 0.0000, GG 0.0000, GU 0.0000, UA 4.3703, UC 0.0000, UG 0.0000, UU 0.0000
4: A 0.0703, C 3.1889, G 2.9214, U 0.0581
(2, 6): GC 1.1693, CG 1.2170, UG 0.0000, GU 0.0000, UA 0.0000, AU 22.8383
(1, 7): GC 1.5329, CG 0.1608, UG 0.0000, GU 124.1522, UA 17.4805, AU 0.0000
(0, 8): GC 1.3828, CG 0.4434, UG 0.0000, GU 0.0000, UA 9.7761, AU 0.0000


step: 94, objective value: 0.8379, E[p(y|x)] approx: 0.6469, integral seq: GCCUUUGGC, integral obj: 0.8604, learning rate: 0.01, time: 6.4e-05
1 GCGUGUCGC 0.5884 0.5304
2 CCGUCUCGG 0.5456 0.6059
3 GGCUAGGCC 0.8598 0.1511
4 GCCCCUGGC 0.8609 0.1498
5 GCCUUGGGC 0.8608 0.1499
6 GGGCGGCCC 0.6016 0.5082
7 GCCUCCGGC 0.8564 0.1551
8 CUUGACAGG 0.005281 5.244
9 CCCUUGGGG 0.7006 0.3559
10 GCGAGUCGC 0.5895 0.5285
Boxplot: 8.609e-01 8.608e-01 8.598e-01 8.564e-01 7.006e-01 6.016e-01 5.895e-01 5.884e-01 5.456e-01 5.281e-03 
best samples
GCCCCUGGC 0.861

Distribution
(3, 5): AA 0.0000, AC 0.0927, AG 0.0653, AU 0.0956, CA 0.0000, CC 0.1047, CG 0.1130, CU 0.0925, GA 0.0000, GC 0.0443, GG 0.0185, GU 0.0263, UA 0.0425, UC 0.0600, UG 0.0642, UU 0.1806
4: A 0.2307, C 0.2546, G 0.2416, U 0.2730
(2, 6): GC 0.2676, CG 0.5626, UG 0.1027, GU 0.0356, UA 0.0315, AU 0.0000
(1, 7): GC 0.4486, CG 0.5042, UG 0.0330, GU 0.0000, UA 0.0000, AU 0.0142
(0, 8): GC 0.6495, CG 0.2541, UG 0.0227, GU 0.0383, UA 0.0000, AU 0.0353

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.5530, CA 0.0000, CC 0.0000, CG 0.4499, CU 0.1619, GA 0.0000, GC 11.8471, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.2586, UG 1.0237, UU 0.6294
4: A 2.3385, C 0.3577, G 0.6485, U 0.1853
(2, 6): GC 0.8120, CG 0.1709, UG 0.0000, GU 0.0000, UA 16.6481, AU 0.0000
(1, 7): GC 0.1470, CG 0.4910, UG 15.8788, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3345, CG 2.4423, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 95, objective value: 0.549, E[p(y|x)] approx: 0.6107, integral seq: GCCUUUGGC, integral obj: 0.8604, learning rate: 0.01, time: 4.8e-05
1 GCCACUGGC 0.8608 0.1499
2 GCUCAGGGC 0.3097 1.172
3 CCCUUAGGG 0.6527 0.4267
4 GGGCCCCCC 0.727 0.3188
5 GGGGAGCCC 0.5895 0.5285
6 GGGCGCCCC 0.7263 0.3198
7 CCGUCUCGG 0.5456 0.6059
8 GCCCAUGGC 0.861 0.1497
9 CGGUAUCCG 0.5268 0.6409
10 GCUUAGGGC 0.308 1.178
Boxplot: 8.610e-01 8.608e-01 7.270e-01 7.263e-01 6.527e-01 5.895e-01 5.456e-01 5.268e-01 3.097e-01 3.080e-01 
best samples
GCCCAUGGC 0.861

Distribution
(3, 5): AA 0.0050, AC 0.0977, AG 0.0703, AU 0.0950, CA 0.0050, CC 0.1097, CG 0.1135, CU 0.0959, GA 0.0050, GC 0.0000, GG 0.0235, GU 0.0313, UA 0.0475, UC 0.0624, UG 0.0589, UU 0.1793
4: A 0.2161, C 0.2599, G 0.2440, U 0.2800
(2, 6): GC 0.2677, CG 0.5692, UG 0.1109, GU 0.0438, UA 0.0000, AU 0.0083
(1, 7): GC 0.4550, CG 0.5071, UG 0.0000, GU 0.0079, UA 0.0079, AU 0.0221
(0, 8): GC 0.6508, CG 0.2343, UG 0.0273, GU 0.0429, UA 0.0046, AU 0.0400

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.1578, CA 0.0000, CC 0.5823, CG 1.0330, CU 0.1560, GA 0.0000, GC 0.0000, GG 2.2448, GU 0.0000, UA 0.8981, UC 0.0000, UG 1.9982, UU 0.6955
4: A 1.6975, C 0.4135, G 0.1311, U 0.1524
(2, 6): GC 0.9016, CG 0.1276, UG 2.1179, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.3974, CG 0.7260, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.5864, CG 0.7143, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 96, objective value: 0.6407, E[p(y|x)] approx: 0.618, integral seq: GCCUUUGGC, integral obj: 0.8604, learning rate: 0.01, time: 4.9e-05
1 GGCUAUGCC 0.8597 0.1512
2 GGCCUCGCC 0.8577 0.1535
3 GCCAACGGC 0.4223 0.8621
4 UCCUAUGGG 0.09739 2.329
5 GCCUUGGGC 0.8608 0.1499
6 CGGUUUCCG 0.5268 0.6409
7 GCUUGUGGC 0.3082 1.177
8 GCCCAUGGC 0.861 0.1497
9 GCCUUGGGC 0.8608 0.1499
10 CGGAACCCG 0.525 0.6443
Boxplot: 8.610e-01 8.608e-01 8.608e-01 8.597e-01 8.577e-01 5.268e-01 5.250e-01 4.223e-01 3.082e-01 9.739e-02 
best samples
GCCCAUGGC 0.861

Distribution
(3, 5): AA 0.0099, AC 0.1025, AG 0.0752, AU 0.0983, CA 0.0099, CC 0.1087, CG 0.1080, CU 0.0992, GA 0.0099, GC 0.0049, GG 0.0059, GU 0.0361, UA 0.0434, UC 0.0672, UG 0.0438, UU 0.1772
4: A 0.2051, C 0.2617, G 0.2486, U 0.2845
(2, 6): GC 0.2640, CG 0.5732, UG 0.0950, GU 0.0491, UA 0.0052, AU 0.0135
(1, 7): GC 0.4529, CG 0.5017, UG 0.0019, GU 0.0098, UA 0.0098, AU 0.0240
(0, 8): GC 0.6471, CG 0.2293, UG 0.0295, GU 0.0451, UA 0.0068, AU 0.0421

Gradient
(3, 5): AA 0.0000, AC 1.4691, AG 0.0000, AU 0.0000, CA 0.0000, CC 0.1412, CG 0.0000, CU 0.1509, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.6846, UU 2.4260
4: A 2.0163, C 0.0000, G 0.4733, U 0.3847
(2, 6): GC 0.4869, CG 0.6883, UG 1.2387, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.3511, CG 0.9602, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.4316, CG 0.5605, UG 7.8904, GU 0.0000, UA 0.0000, AU 0.0000


step: 97, objective value: 0.6111, E[p(y|x)] approx: 0.6373, integral seq: GCCUUUGGC, integral obj: 0.8604, learning rate: 0.01, time: 5.8e-05
1 GUCUUAGAC 0.2117 1.553
2 GGCCCGGCC 0.8595 0.1514
3 GUCCGGGAC 0.2117 1.553
4 GACACGGUC 0.2115 1.553
5 GCCCCCGGC 0.8602 0.1506
6 GCCACAGGC 0.8605 0.1502
7 GCCUUCGGC 0.8598 0.151
8 GCCACUGGC 0.8608 0.1499
9 GCCUCAGGC 0.86 0.1508
10 GCGCGCCGC 0.5774 0.5491
Boxplot: 8.608e-01 8.605e-01 8.602e-01 8.600e-01 8.598e-01 8.595e-01 5.774e-01 2.117e-01 2.117e-01 2.115e-01 
best samples
GCCACUGGC 0.861

Distribution
(3, 5): AA 0.0129, AC 0.0909, AG 0.0782, AU 0.1014, CA 0.0129, CC 0.1103, CG 0.1110, CU 0.1008, GA 0.0129, GC 0.0079, GG 0.0090, GU 0.0392, UA 0.0464, UC 0.0703, UG 0.0400, UU 0.1560
4: A 0.1922, C 0.2689, G 0.2511, U 0.2878
(2, 6): GC 0.2631, CG 0.5703, UG 0.0866, GU 0.0531, UA 0.0093, AU 0.0175
(1, 7): GC 0.4516, CG 0.4943, UG 0.0041, GU 0.0119, UA 0.0119, AU 0.0262
(0, 8): GC 0.6507, CG 0.2316, UG 0.0000, GU 0.0530, UA 0.0147, AU 0.0500

Gradient
(3, 5): AA 1.1646, AC 0.0000, AG 1.9861, AU 0.1479, CA 0.0000, CC 0.6342, CG 1.5346, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 3.6687, UC 0.2149, UG 0.0000, UU 0.0000
4: A 0.0000, C 0.8575, G 0.8370, U 0.5919
(2, 6): GC 0.2087, CG 0.9753, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.0335, CG 0.2633, UG 0.0000, GU 0.0000, UA 26.0091, AU 5.9316
(0, 8): GC 0.9392, CG 0.0000, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000


step: 98, objective value: 1.079, E[p(y|x)] approx: 0.4829, integral seq: GCCUUUGGC, integral obj: 0.8604, learning rate: 0.01, time: 5.8e-05
1 GCCAUGGGC 0.8606 0.1501
2 CGGUUUCCG 0.5268 0.6409
3 GGCAUCGCC 0.8577 0.1535
4 GCUAUUGGC 0.3082 1.177
5 GCGACCCGC 0.589 0.5294
6 UCCCUCGGG 0.02734 3.6
7 GGCUGUGCU 0.2948 1.221
8 CGCACUGCG 0.5629 0.5747
9 GGGACCCCC 0.7119 0.3398
10 UCCAUCGGG 0.09002 2.408
Boxplot: 8.606e-01 8.577e-01 7.119e-01 5.890e-01 5.629e-01 5.268e-01 3.082e-01 2.948e-01 9.002e-02 2.734e-02 
best samples
GCCAUGGGC 0.861

Distribution
(3, 5): AA 0.0071, AC 0.0967, AG 0.0642, AU 0.1057, CA 0.0187, CC 0.1098, CG 0.1015, CU 0.1066, GA 0.0187, GC 0.0137, GG 0.0148, GU 0.0450, UA 0.0156, UC 0.0740, UG 0.0458, UU 0.1618
4: A 0.1979, C 0.2661, G 0.2484, U 0.2876
(2, 6): GC 0.2630, CG 0.5625, UG 0.0886, GU 0.0551, UA 0.0112, AU 0.0195
(1, 7): GC 0.4615, CG 0.5020, UG 0.0143, GU 0.0222, UA 0.0000, AU 0.0000
(0, 8): GC 0.6429, CG 0.2332, UG 0.0016, GU 0.0546, UA 0.0162, AU 0.0516

Gradient
(3, 5): AA 0.0000, AC 3.5462, AG 0.2339, AU 1.6568, CA 0.0000, CC 3.2774, CG 0.0000, CU 0.0000, GA 0.0000, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.0000, UG 0.0000, UU 1.1510
4: A 0.0000, C 0.5427, G 0.4916, U 2.8264
(2, 6): GC 0.5742, CG 1.4412, UG 1.3281, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.6349, CG 1.5666, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3655, CG 0.5213, UG 383.7602, GU 2.2389, UA 0.0000, AU 0.0000


step: 99, objective value: 0.8654, E[p(y|x)] approx: 0.538, integral seq: GCCUCUGGC, integral obj: 0.8609, learning rate: 0.01, time: 6.2e-05
1 GCUUUUGGC 0.3082 1.177
2 GCCGCAGGC 0.859 0.152
3 CGGCUGCCG 0.5239 0.6465
4 GGCUGCGCC 0.8539 0.158
5 ACGGCACGU 0.1017 2.286
6 GCCCCUGGC 0.8609 0.1498
7 GGCUAUGCC 0.8597 0.1512
8 UCCCACGGA 0.3332 1.099
9 ACGGCACGU 0.1017 2.286
10 GCGCCUCGC 0.5779 0.5483
Boxplot: 8.609e-01 8.597e-01 8.590e-01 8.539e-01 5.779e-01 5.239e-01 3.332e-01 3.082e-01 1.017e-01 1.017e-01 
best samples
GCCCCUGGC 0.861

Distribution
(3, 5): AA 0.0133, AC 0.0674, AG 0.0680, AU 0.0953, CA 0.0249, CC 0.0832, CG 0.1077, CU 0.1128, GA 0.0249, GC 0.0199, GG 0.0210, GU 0.0512, UA 0.0218, UC 0.0801, UG 0.0520, UU 0.1565
4: A 0.2075, C 0.2703, G 0.2532, U 0.2690
(2, 6): GC 0.2628, CG 0.5537, UG 0.0809, GU 0.0607, UA 0.0168, AU 0.0251
(1, 7): GC 0.4588, CG 0.4900, UG 0.0180, GU 0.0259, UA 0.0037, AU 0.0037
(0, 8): GC 0.6458, CG 0.2345, UG 0.0000, GU 0.0387, UA 0.0228, AU 0.0582

Gradient
(3, 5): AA 0.0000, AC 0.0000, AG 0.0000, AU 0.0000, CA 0.0000, CC 1.3207, CG 0.6003, CU 0.6191, GA 18.9646, GC 0.0000, GG 0.0000, GU 0.0000, UA 0.0000, UC 0.1971, UG 0.0000, UU 0.8489
4: A 0.6024, C 2.0060, G 0.0624, U 0.6779
(2, 6): GC 2.1940, CG 0.3088, UG 1.4545, GU 0.0000, UA 0.0000, AU 0.0000
(1, 7): GC 0.2083, CG 1.5712, UG 0.0000, GU 0.0000, UA 0.0000, AU 0.0000
(0, 8): GC 0.3618, CG 0.2757, UG 0.0000, GU 0.0000, UA 4.8176, AU 7.8610


Final Distribution
(3, 5): AA 0.0173, AC 0.0715, AG 0.0721, AU 0.0994, CA 0.0290, CC 0.0741, CG 0.1057, CU 0.1106, GA 0.0000, GC 0.0240, GG 0.0251, GU 0.0552, UA 0.0258, UC 0.0822, UG 0.0561, UU 0.1520
4: A 0.2099, C 0.2586, G 0.2609, U 0.2706
(2, 6): GC 0.2475, CG 0.5572, UG 0.0730, GU 0.0673, UA 0.0234, AU 0.0317
(1, 7): GC 0.4597, CG 0.4772, UG 0.0210, GU 0.0288, UA 0.0066, AU 0.0066
(0, 8): GC 0.6637, CG 0.2533, UG 0.0216, GU 0.0603, UA 0.0000, AU 0.0011

Total Time: 0.02122

